Deep Network Uncertainty Maps for Indoor Navigation

Most mobile robots for indoor use rely on 2D laser scanners for localization, mapping and navigation. These sensors, however, cannot detect transparent surfaces or measure the full occupancy of complex objects such as tables. Deep Neural Networks have recently been proposed to overcome this limitation by learning to estimate object occupancy. These estimates are nevertheless subject to uncertainty, making the evaluation of their confidence an important issue for these measures to be useful for autonomous navigation and mapping. In this work we approach the problem from two sides. First we discuss uncertainty estimation in deep models, proposing a solution based on a fully convolutional neural network. The proposed architecture is not restricted by the assumption that the uncertainty follows a Gaussian model, as in the case of many popular solutions for deep model uncertainty estimation, such as Monte-Carlo Dropout. We present results showing that uncertainty over obstacle distances is actually better modeled with a Laplace distribution. Then, we propose a novel approach to build maps based on Deep Neural Network uncertainty models. In particular, we present an algorithm to build a map that includes information over obstacle distance estimates while taking into account the level of uncertainty in each estimate. We show how the constructed map can be used to increase global navigation safety by planning trajectories which avoid areas of high uncertainty, enabling higher autonomy for mobile robots in indoor settings.

==> fig/methods/Lspline.txt <==
x	y
6	0
6.01000000000000	0.000253900154907685
6.02000000000000	0.000507800309815384
6.03000000000000	0.000761700464723070
6.04000000000000	0.00101560061963077
6.05000000000000	0.00126950077453844
6.06000000000000	0.00152340092944614
6.07000000000000	0.00177730108435384
6.08000000000000	0.00203120123926152
6.09000000000000	0.00228510139416921
6.10000000000000	0.00253900154907691
6.11000000000000	0.00279290170398459
6.12000000000000	0.00304680185889229
6.13000000000000	0.00330070201379998
6.14000000000000	0.00355460216870766
6.15000000000000	0.00380850232361535
6.16000000000000	0.00406240247852306
6.17000000000000	0.00431630263343075
6.18000000000000	0.00457020278833843
6.19000000000000	0.00482410294324612
6.20000000000000	0.00507800309815380
6.21000000000000	0.00533190325306150
6.22000000000000	0.00558580340796920
6.23000000000000	0.00583970356287689
6.24000000000000	0.00609360371778457
6.25000000000000	0.00634750387269226
6.26000000000000	0.00660140402759996
6.27000000000000	0.00685530418250764
6.28000000000000	0.00710920433741534
6.29000000000000	0.00736310449232303
6.30000000000000	0.00761700464723070
6.31000000000000	0.00787090480213841
6.32000000000000	0.00812480495704610
6.33000000000000	0.00837870511195378
6.34000000000000	0.00863260526686147
6.35000000000000	0.00888650542176916
6.36000000000000	0.00914040557667685
6.37000000000000	0.00939430573158455
6.38000000000000	0.00964820588649223
6.39000000000000	0.00990210604139992
6.40000000000000	0.0101560061963076
6.41000000000000	0.0104099063512153
6.42000000000000	0.0106638065061230
6.43000000000000	0.0109177066610307
6.44000000000000	0.0111716068159384
6.45000000000000	0.0114255069708461
6.46000000000000	0.0116794071257538
6.47000000000000	0.0119333072806615
6.48000000000000	0.0121872074355691
6.49000000000000	0.0124411075904768
6.50000000000000	0.0126950077453845
6.51000000000000	0.0129489079002922
6.52000000000000	0.0132028080551999
6.53000000000000	0.0134567082101076
6.54000000000000	0.0137106083650153
6.55000000000000	0.0139645085199230
6.56000000000000	0.0142184086748307
6.57000000000000	0.0144723088297384
6.58000000000000	0.0147262089846460
6.59000000000000	0.0149801091395537
6.60000000000000	0.0152340092944614
6.61000000000000	0.0154879094493691
6.62000000000000	0.0157418096042768
6.63000000000000	0.0159957097591845
6.64000000000000	0.0162496099140922
6.65000000000000	0.0165035100689999
6.66000000000000	0.0167574102239075
6.67000000000000	0.0170113103788152
6.68000000000000	0.0172652105337229
6.69000000000000	0.0175191106886306
6.70000000000000	0.0177730108435383
6.71000000000000	0.0180269109984460
6.72000000000000	0.0182808111533537
6.73000000000000	0.0185347113082614
6.74000000000000	0.0187886114631691
6.75000000000000	0.0190425116180768
6.76000000000000	0.0192964117729844
6.77000000000000	0.0195503119278921
6.78000000000000	0.0198042120827999
6.79000000000000	0.0200581122377075
6.80000000000000	0.0203120123926152
6.81000000000000	0.0205659125475229
6.82000000000000	0.0208198127024306
6.83000000000000	0.0210737128573383
6.84000000000000	0.0213276130122460
6.85000000000000	0.0215815131671537
6.86000000000000	0.0218354133220613
6.87000000000000	0.0220893134769690
6.88000000000000	0.0223432136318767
6.89000000000000	0.0225971137867844
6.90000000000000	0.0228510139416921
6.91000000000000	0.0231049140965998
6.92000000000000	0.0233588142515075
6.93000000000000	0.0236127144064152
6.94000000000000	0.0238666145613229
6.95000000000000	0.0241205147162306
6.96000000000000	0.0243744148711383
6.97000000000000	0.0246283150260459
6.98000000000000	0.0248822151809536
6.99000000000000	0.0251361153358613
7	0.0253900154907690
7.01000000000000	0.0256457393643519
7.02000000000000	0.0259051106752850
7.03000000000000	0.0261681294235683
7.04000000000000	0.0264347956092019
7.05000000000000	0.0267051092321857
7.06000000000000	0.0269790702925199
7.07000000000000	0.0272566787902043
7.08000000000000	0.0275379347252389
7.09000000000000	0.0278228380976239
7.10000000000000	0.0281113889073591
7.11000000000000	0.0284035871544445
7.12000000000000	0.0286994328388802
7.13000000000000	0.0289989259606662
7.14000000000000	0.0293020665198024
7.15000000000000	0.0296088545162889
7.16000000000000	0.0299192899501257
7.17000000000000	0.0302333728213127
7.18000000000000	0.0305511031298500
7.19000000000000	0.0308724808757375
7.20000000000000	0.0311975060589754
7.21000000000000	0.0315261786795635
7.22000000000000	0.0318584987375018
7.23000000000000	0.0321944662327904
7.24000000000000	0.0325340811654292
7.25000000000000	0.0328773435354184
7.26000000000000	0.0332242533427577
7.27000000000000	0.0335748105874474
7.28000000000000	0.0339290152694873
7.29000000000000	0.0342868673888775
7.30000000000000	0.0346483669456179
7.31000000000000	0.0350135139397086
7.32000000000000	0.0353823083711496
7.33000000000000	0.0357547502399408
7.34000000000000	0.0361308395460823
7.35000000000000	0.0365105762895740
7.36000000000000	0.0368939604704160
7.37000000000000	0.0372809920886083
7.38000000000000	0.0376716711441509
7.39000000000000	0.0380659976370437
7.40000000000000	0.0384639715672867
7.41000000000000	0.0388655929348800
7.42000000000000	0.0392708617398236
7.43000000000000	0.0396797779821175
7.44000000000000	0.0400923416617616
7.45000000000000	0.0405085527787560
7.46000000000000	0.0409284113331006
7.47000000000000	0.0413519173247955
7.48000000000000	0.0417790707538407
7.49000000000000	0.0422098716202362
7.50000000000000	0.0426443199239818
7.51000000000000	0.0430824156650777
7.52000000000000	0.0435241588435240
7.53000000000000	0.0439695494593205
7.54000000000000	0.0444185875124672
7.55000000000000	0.0448712730029642
7.56000000000000	0.0453276059308114
7.57000000000000	0.0457875862960090
7.58000000000000	0.0462512140985568
7.59000000000000	0.0467184893384548
7.60000000000000	0.0471894120157032
7.61000000000000	0.0476639821303017
7.62000000000000	0.0481421996822505
7.63000000000000	0.0486240646715496
7.64000000000000	0.0491095770981990
7.65000000000000	0.0495987369621987
7.66000000000000	0.0500915442635485
7.67000000000000	0.0505879990022487
7.68000000000000	0.0510881011782991
7.69000000000000	0.0515918507916998
7.70000000000000	0.0520992478424508
7.71000000000000	0.0526102923305520
7.72000000000000	0.0531249842560034
7.73000000000000	0.0536433236188051
7.74000000000000	0.0541653104189571
7.75000000000000	0.0546909446564594
7.76000000000000	0.0552202263313119
7.77000000000000	0.0557531554435147
7.78000000000000	0.0562897319930677
7.79000000000000	0.0568299559799710
7.80000000000000	0.0573738274042246
7.81000000000000	0.0579213462658285
7.82000000000000	0.0584725125647825
7.83000000000000	0.0590273263010869
7.84000000000000	0.0595857874747415
7.85000000000000	0.0601478960857464
7.86000000000000	0.0607136521341015
7.87000000000000	0.0612830556198069
7.88000000000000	0.0618561065428626
7.89000000000000	0.0624328049032685
7.90000000000000	0.0630131507010248
7.91000000000000	0.0635971439361312
7.92000000000000	0.0641847846085879
7.93000000000000	0.0647760727183949
7.94000000000000	0.0653710082655521
7.95000000000000	0.0659695912500596
7.96000000000000	0.0665718216719174
7.97000000000000	0.0671776995311255
7.98000000000000	0.0677872248276837
7.99000000000000	0.0684003975615923
8	0.0690172177328511
8.01000000000000	0.0696415342869938
8.02000000000000	0.0702771961695541
8.03000000000000	0.0709242033805319
8.04000000000000	0.0715825559199273
8.05000000000000	0.0722522537877402
8.06000000000000	0.0729332969839707
8.07000000000000	0.0736256855086188
8.08000000000000	0.0743294193616843
8.09000000000000	0.0750444985431675
8.10000000000000	0.0757709230530683
8.11000000000000	0.0765086928913864
8.12000000000000	0.0772578080581223
8.13000000000000	0.0780182685532756
8.14000000000000	0.0787900743768466
8.15000000000000	0.0795732255288350
8.16000000000000	0.0803677220092411
8.17000000000000	0.0811735638180647
8.18000000000000	0.0819907509553057
8.19000000000000	0.0828192834209645
8.20000000000000	0.0836591612150406
8.21000000000000	0.0845103843375344
8.22000000000000	0.0853729527884458
8.23000000000000	0.0862468665677746
8.24000000000000	0.0871321256755211
8.25000000000000	0.0880287301116851
8.26000000000000	0.0889366798762667
8.27000000000000	0.0898559749692658
8.28000000000000	0.0907866153906825
8.29000000000000	0.0917286011405167
8.30000000000000	0.0926819322187684
8.31000000000000	0.0936466086254377
8.32000000000000	0.0946226303605246
8.33000000000000	0.0956099974240290
8.34000000000000	0.0966087098159509
8.35000000000000	0.0976187675362905
8.36000000000000	0.0986401705850475
8.37000000000000	0.0996729189622223
8.38000000000000	0.100717012667814
8.39000000000000	0.101772451701824
8.40000000000000	0.102839236064251
8.41000000000000	0.103917365755096
8.42000000000000	0.105006840774359
8.43000000000000	0.106107661122039
8.44000000000000	0.107219826798136
8.45000000000000	0.108343337802651
8.46000000000000	0.109478194135584
8.47000000000000	0.110624395796934
8.48000000000000	0.111781942786702
8.49000000000000	0.112950835104887
8.50000000000000	0.114131072751490
8.51000000000000	0.115322655726510
8.52000000000000	0.116525584029948
8.53000000000000	0.117739857661804
8.54000000000000	0.118965476622077
8.55000000000000	0.120202440910767
8.56000000000000	0.121450750527875
8.57000000000000	0.122710405473401
8.58000000000000	0.123981405747344
8.59000000000000	0.125263751349705
8.60000000000000	0.126557442280483
8.61000000000000	0.127862478539679
8.62000000000000	0.129178860127293
8.63000000000000	0.130506587043324
8.64000000000000	0.131845659287772
8.65000000000000	0.133196076860638
8.66000000000000	0.134557839761922
8.67000000000000	0.135930947991623
8.68000000000000	0.137315401549742
8.69000000000000	0.138711200436278
8.70000000000000	0.140118344651232
8.71000000000000	0.141536834194604
8.72000000000000	0.142966669066393
8.73000000000000	0.144407849266599
8.74000000000000	0.145860374795223
8.75000000000000	0.147324245652265
8.76000000000000	0.148799461837724
8.77000000000000	0.150286023351601
8.78000000000000	0.151783930193895
8.79000000000000	0.153293182364607
8.80000000000000	0.154813779863736
8.81000000000000	0.156345722691283
8.82000000000000	0.157889010847248
8.83000000000000	0.159443644331630
8.84000000000000	0.161009623144429
8.85000000000000	0.162586947285647
8.86000000000000	0.164175616755281
8.87000000000000	0.165775631553334
8.88000000000000	0.167386991679803
8.89000000000000	0.169009697134691
8.90000000000000	0.170643747917996
8.91000000000000	0.172289144029718
8.92000000000000	0.173945885469858
8.93000000000000	0.175613972238416
8.94000000000000	0.177293404335391
8.95000000000000	0.178984181760784
8.96000000000000	0.180686304514594
8.97000000000000	0.182399772596822
8.98000000000000	0.184124586007467
8.99000000000000	0.185860744746530
9	0.187608248814010
9.01000000000000	0.189376130162863
9.02000000000000	0.191173420746044
9.03000000000000	0.193000120563552
9.04000000000000	0.194856229615387
9.05000000000000	0.196741747901550
9.06000000000000	0.198656675422040
9.07000000000000	0.200601012176858
9.08000000000000	0.202574758166003
9.09000000000000	0.204577913389475
9.10000000000000	0.206610477847275
9.11000000000000	0.208672451539402
9.12000000000000	0.210763834465857
9.13000000000000	0.212884626626639
9.14000000000000	0.215034828021749
9.15000000000000	0.217214438651186
9.16000000000000	0.219423458514951
9.17000000000000	0.221661887613043
9.18000000000000	0.223929725945462
9.19000000000000	0.226226973512209
9.20000000000000	0.228553630313284
9.21000000000000	0.230909696348686
9.22000000000000	0.233295171618415
9.23000000000000	0.235710056122471
9.24000000000000	0.238154349860856
9.25000000000000	0.240628052833567
9.26000000000000	0.243131165040606
9.27000000000000	0.245663686481973
9.28000000000000	0.248225617157667
9.29000000000000	0.250816957067688
9.30000000000000	0.253437706212037
9.31000000000000	0.256087864590713
9.32000000000000	0.258767432203717
9.33000000000000	0.261476409051048
9.34000000000000	0.264214795132706
9.35000000000000	0.266982590448692
9.36000000000000	0.269779794999006
9.37000000000000	0.272606408783647
9.38000000000000	0.275462431802615
9.39000000000000	0.278347864055911
9.40000000000000	0.281262705543534
9.41000000000000	0.284206956265485
9.42000000000000	0.287180616221763
9.43000000000000	0.290183685412368
9.44000000000000	0.293216163837301
9.45000000000000	0.296278051496562
9.46000000000000	0.299369348390150
9.47000000000000	0.302490054518065
9.48000000000000	0.305640169880308
9.49000000000000	0.308819694476878
9.50000000000000	0.312028628307776
9.51000000000000	0.315266971373001
9.52000000000000	0.318534723672553
9.53000000000000	0.321831885206433
9.54000000000000	0.325158455974641
9.55000000000000	0.328514435977176
9.56000000000000	0.331899825214038
9.57000000000000	0.335314623685228
9.58000000000000	0.338758831390745
9.59000000000000	0.342232448330589
9.60000000000000	0.345735474504762
9.61000000000000	0.349267909913261
9.62000000000000	0.352829754556088
9.63000000000000	0.356421008433242
9.64000000000000	0.360041671544724
9.65000000000000	0.363691743890534
9.66000000000000	0.367371225470670
9.67000000000000	0.371080116285134
9.68000000000000	0.374818416333926
9.69000000000000	0.378586125617045
9.70000000000000	0.382383244134492
9.71000000000000	0.386209771886266
9.72000000000000	0.390065708872367
9.73000000000000	0.393951055092796
9.74000000000000	0.397865810547552
9.75000000000000	0.401809975236636
9.76000000000000	0.405783549160047
9.77000000000000	0.409786532317786
9.78000000000000	0.413818924709852
9.79000000000000	0.417880726336245
9.80000000000000	0.421971937196966
9.81000000000000	0.426092557292014
9.82000000000000	0.430242586621390
9.83000000000000	0.434422025185094
9.84000000000000	0.438630872983124
9.85000000000000	0.442869130015482
9.86000000000000	0.447136796282168
9.87000000000000	0.451433871783181
9.88000000000000	0.455760356518521
9.89000000000000	0.460116250488189
9.90000000000000	0.464501553692185
9.91000000000000	0.468916266130508
9.92000000000000	0.473360387803158
9.93000000000000	0.477833918710136
9.94000000000000	0.482336858851441
9.95000000000000	0.486869208227073
9.96000000000000	0.491430966837033
9.97000000000000	0.496022134681321
9.98000000000000	0.500642711759936
9.99000000000000	0.505292698072878
10	0.509972093620148
10.0100000000000	0.505292698072878
10.0200000000000	0.500642711759936
10.0300000000000	0.496022134681321
10.0400000000000	0.491430966837033
10.0500000000000	0.486869208227073
10.0600000000000	0.482336858851441
10.0700000000000	0.477833918710136
10.0800000000000	0.473360387803158
10.0900000000000	0.468916266130508
10.1000000000000	0.464501553692185
10.1100000000000	0.460116250488189
10.1200000000000	0.455760356518521
10.1300000000000	0.451433871783181
10.1400000000000	0.447136796282168
10.1500000000000	0.442869130015482
10.1600000000000	0.438630872983124
10.1700000000000	0.434422025185094
10.1800000000000	0.430242586621390
10.1900000000000	0.426092557292014
10.2000000000000	0.421971937196966
10.2100000000000	0.417880726336245
10.2200000000000	0.413818924709852
10.2300000000000	0.409786532317786
10.2400000000000	0.405783549160047
10.2500000000000	0.401809975236636
10.2600000000000	0.397865810547552
10.2700000000000	0.393951055092796
10.2800000000000	0.390065708872367
10.2900000000000	0.386209771886266
10.3000000000000	0.382383244134492
10.3100000000000	0.378586125617045
10.3200000000000	0.374818416333926
10.3300000000000	0.371080116285134
10.3400000000000	0.367371225470670
10.3500000000000	0.363691743890534
10.3600000000000	0.360041671544724
10.3700000000000	0.356421008433242
10.3800000000000	0.352829754556088
10.3900000000000	0.349267909913261
10.4000000000000	0.345735474504762
10.4100000000000	0.342232448330589
10.4200000000000	0.338758831390745
10.4300000000000	0.335314623685228
10.4400000000000	0.331899825214038
10.4500000000000	0.328514435977176
10.4600000000000	0.325158455974641
10.4700000000000	0.321831885206433
10.4800000000000	0.318534723672553
10.4900000000000	0.315266971373001
10.5000000000000	0.312028628307776
10.5100000000000	0.308819694476878
10.5200000000000	0.305640169880308
10.5300000000000	0.302490054518065
10.5400000000000	0.299369348390150
10.5500000000000	0.296278051496562
10.5600000000000	0.293216163837301
10.5700000000000	0.290183685412368
10.5800000000000	0.287180616221763
10.5900000000000	0.284206956265485
10.6000000000000	0.281262705543534
10.6100000000000	0.278347864055911
10.6200000000000	0.275462431802615
10.6300000000000	0.272606408783647
10.6400000000000	0.269779794999006
10.6500000000000	0.266982590448692
10.6600000000000	0.264214795132706
10.6700000000000	0.261476409051048
10.6800000000000	0.258767432203717
10.6900000000000	0.256087864590713
10.7000000000000	0.253437706212037
10.7100000000000	0.250816957067688
10.7200000000000	0.248225617157667
10.7300000000000	0.245663686481973
10.7400000000000	0.243131165040606
10.7500000000000	0.240628052833567
10.7600000000000	0.238154349860856
10.7700000000000	0.235710056122471
10.7800000000000	0.233295171618415
10.7900000000000	0.230909696348686
10.8000000000000	0.228553630313284
10.8100000000000	0.226226973512209
10.8200000000000	0.223929725945462
10.8300000000000	0.221661887613043
10.8400000000000	0.219423458514951
10.8500000000000	0.217214438651186
10.8600000000000	0.215034828021749
10.8700000000000	0.212884626626639
10.8800000000000	0.210763834465857
10.8900000000000	0.208672451539402
10.9000000000000	0.206610477847275
10.9100000000000	0.204577913389475
10.9200000000000	0.202574758166003
10.9300000000000	0.200601012176858
10.9400000000000	0.198656675422040
10.9500000000000	0.196741747901550
10.9600000000000	0.194856229615387
10.9700000000000	0.193000120563552
10.9800000000000	0.191173420746044
10.9900000000000	0.189376130162863
11	0.187608248814010
11.0100000000000	0.185860744746530
11.0200000000000	0.184124586007467
11.0300000000000	0.182399772596822
11.0400000000000	0.180686304514594
11.0500000000000	0.178984181760784
11.0600000000000	0.177293404335391
11.0700000000000	0.175613972238416
11.0800000000000	0.173945885469858
11.0900000000000	0.172289144029718
11.1000000000000	0.170643747917996
11.1100000000000	0.169009697134691
11.1200000000000	0.167386991679803
11.1300000000000	0.165775631553334
11.1400000000000	0.164175616755281
11.1500000000000	0.162586947285647
11.1600000000000	0.161009623144429
11.1700000000000	0.159443644331630
11.1800000000000	0.157889010847248
11.1900000000000	0.156345722691283
11.2000000000000	0.154813779863736
11.2100000000000	0.153293182364607
11.2200000000000	0.151783930193895
11.2300000000000	0.150286023351601
11.2400000000000	0.148799461837724
11.2500000000000	0.147324245652265
11.2600000000000	0.145860374795223
11.2700000000000	0.144407849266599
11.2800000000000	0.142966669066393
11.2900000000000	0.141536834194604
11.3000000000000	0.140118344651232
11.3100000000000	0.138711200436278
11.3200000000000	0.137315401549742
11.3300000000000	0.135930947991623
11.3400000000000	0.134557839761922
11.3500000000000	0.133196076860638
11.3600000000000	0.131845659287772
11.3700000000000	0.130506587043324
11.3800000000000	0.129178860127293
11.3900000000000	0.127862478539679
11.4000000000000	0.126557442280483
11.4100000000000	0.125263751349705
11.4200000000000	0.123981405747344
11.4300000000000	0.122710405473401
11.4400000000000	0.121450750527875
11.4500000000000	0.120202440910767
11.4600000000000	0.118965476622077
11.4700000000000	0.117739857661804
11.4800000000000	0.116525584029948
11.4900000000000	0.115322655726510
11.5000000000000	0.114131072751490
11.5100000000000	0.112950835104887
11.5200000000000	0.111781942786702
11.5300000000000	0.110624395796934
11.5400000000000	0.109478194135584
11.5500000000000	0.108343337802651
11.5600000000000	0.107219826798136
11.5700000000000	0.106107661122039
11.5800000000000	0.105006840774359
11.5900000000000	0.103917365755096
11.6000000000000	0.102839236064251
11.6100000000000	0.101772451701824
11.6200000000000	0.100717012667814
11.6300000000000	0.0996729189622223
11.6400000000000	0.0986401705850475
11.6500000000000	0.0976187675362905
11.6600000000000	0.0966087098159509
11.6700000000000	0.0956099974240290
11.6800000000000	0.0946226303605246
11.6900000000000	0.0936466086254377
11.7000000000000	0.0926819322187684
11.7100000000000	0.0917286011405167
11.7200000000000	0.0907866153906825
11.7300000000000	0.0898559749692658
11.7400000000000	0.0889366798762667
11.7500000000000	0.0880287301116851
11.7600000000000	0.0871321256755211
11.7700000000000	0.0862468665677746
11.7800000000000	0.0853729527884458
11.7900000000000	0.0845103843375344
11.8000000000000	0.0836591612150406
11.8100000000000	0.0828192834209645
11.8200000000000	0.0819907509553057
11.8300000000000	0.0811735638180647
11.8400000000000	0.0803677220092411
11.8500000000000	0.0795732255288350
11.8600000000000	0.0787900743768466
11.8700000000000	0.0780182685532756
11.8800000000000	0.0772578080581223
11.8900000000000	0.0765086928913864
11.9000000000000	0.0757709230530683
11.9100000000000	0.0750444985431675
11.9200000000000	0.0743294193616843
11.9300000000000	0.0736256855086188
11.9400000000000	0.0729332969839707
11.9500000000000	0.0722522537877402
11.9600000000000	0.0715825559199273
11.9700000000000	0.0709242033805319
11.9800000000000	0.0702771961695541
11.9900000000000	0.0696415342869938
12	0.0690172177328511
12.0100000000000	0.0684003975615923
12.0200000000000	0.0677872248276837
12.0300000000000	0.0671776995311255
12.0400000000000	0.0665718216719174
12.0500000000000	0.0659695912500596
12.0600000000000	0.0653710082655521
12.0700000000000	0.0647760727183949
12.0800000000000	0.0641847846085879
12.0900000000000	0.0635971439361312
12.1000000000000	0.0630131507010248
12.1100000000000	0.0624328049032685
12.1200000000000	0.0618561065428626
12.1300000000000	0.0612830556198069
12.1400000000000	0.0607136521341015
12.1500000000000	0.0601478960857464
12.1600000000000	0.0595857874747415
12.1700000000000	0.0590273263010869
12.1800000000000	0.0584725125647825
12.1900000000000	0.0579213462658285
12.2000000000000	0.0573738274042246
12.2100000000000	0.0568299559799710
12.2200000000000	0.0562897319930677
12.2300000000000	0.0557531554435147
12.2400000000000	0.0552202263313119
12.2500000000000	0.0546909446564594
12.2600000000000	0.0541653104189571
12.2700000000000	0.0536433236188051
12.2800000000000	0.0531249842560034
12.2900000000000	0.0526102923305520
12.3000000000000	0.0520992478424508
12.3100000000000	0.0515918507916998
12.3200000000000	0.0510881011782991
12.3300000000000	0.0505879990022487
12.3400000000000	0.0500915442635485
12.3500000000000	0.0495987369621987
12.3600000000000	0.0491095770981990
12.3700000000000	0.0486240646715496
12.3800000000000	0.0481421996822505
12.3900000000000	0.0476639821303017
12.4000000000000	0.0471894120157032
12.4100000000000	0.0467184893384548
12.4200000000000	0.0462512140985568
12.4300000000000	0.0457875862960090
12.4400000000000	0.0453276059308114
12.4500000000000	0.0448712730029642
12.4600000000000	0.0444185875124672
12.4700000000000	0.0439695494593205
12.4800000000000	0.0435241588435240
12.4900000000000	0.0430824156650777
12.5000000000000	0.0426443199239818
12.5100000000000	0.0422098716202362
12.5200000000000	0.0417790707538407
12.5300000000000	0.0413519173247955
12.5400000000000	0.0409284113331006
12.5500000000000	0.0405085527787560
12.5600000000000	0.0400923416617616
12.5700000000000	0.0396797779821175
12.5800000000000	0.0392708617398236
12.5900000000000	0.0388655929348800
12.6000000000000	0.0384639715672867
12.6100000000000	0.0380659976370437
12.6200000000000	0.0376716711441509
12.6300000000000	0.0372809920886083
12.6400000000000	0.0368939604704160
12.6500000000000	0.0365105762895740
12.6600000000000	0.0361308395460823
12.6700000000000	0.0357547502399408
12.6800000000000	0.0353823083711496
12.6900000000000	0.0350135139397086
12.7000000000000	0.0346483669456179
12.7100000000000	0.0342868673888775
12.7200000000000	0.0339290152694873
12.7300000000000	0.0335748105874474
12.7400000000000	0.0332242533427577
12.7500000000000	0.0328773435354184
12.7600000000000	0.0325340811654292
12.7700000000000	0.0321944662327904
12.7800000000000	0.0318584987375018
12.7900000000000	0.0315261786795635
12.8000000000000	0.0311975060589754
12.8100000000000	0.0308724808757375
12.8200000000000	0.0305511031298500
12.8300000000000	0.0302333728213127
12.8400000000000	0.0299192899501257
12.8500000000000	0.0296088545162889
12.8600000000000	0.0293020665198024
12.8700000000000	0.0289989259606662
12.8800000000000	0.0286994328388802
12.8900000000000	0.0284035871544445
12.9000000000000	0.0281113889073591
12.9100000000000	0.0278228380976239
12.9200000000000	0.0275379347252389
12.9300000000000	0.0272566787902043
12.9400000000000	0.0269790702925199
12.9500000000000	0.0267051092321857
12.9600000000000	0.0264347956092019
12.9700000000000	0.0261681294235683
12.9800000000000	0.0259051106752850
12.9900000000000	0.0256457393643519
13	0.0253900154907690
13.0100000000000	0.0251361153358613
13.0200000000000	0.0248822151809536
13.0300000000000	0.0246283150260459
13.0400000000000	0.0243744148711383
13.0500000000000	0.0241205147162306
13.0600000000000	0.0238666145613229
13.0700000000000	0.0236127144064152
13.0800000000000	0.0233588142515075
13.0900000000000	0.0231049140965998
13.1000000000000	0.0228510139416921
13.1100000000000	0.0225971137867844
13.1200000000000	0.0223432136318767
13.1300000000000	0.0220893134769690
13.1400000000000	0.0218354133220613
13.1500000000000	0.0215815131671537
13.1600000000000	0.0213276130122460
13.1700000000000	0.0210737128573383
13.1800000000000	0.0208198127024306
13.1900000000000	0.0205659125475229
13.2000000000000	0.0203120123926152
13.2100000000000	0.0200581122377075
13.2200000000000	0.0198042120827999
13.2300000000000	0.0195503119278921
13.2400000000000	0.0192964117729844
13.2500000000000	0.0190425116180768
13.2600000000000	0.0187886114631691
13.2700000000000	0.0185347113082614
13.2800000000000	0.0182808111533537
13.2900000000000	0.0180269109984460
13.3000000000000	0.0177730108435383
13.3100000000000	0.0175191106886306
13.3200000000000	0.0172652105337229
13.3300000000000	0.0170113103788152
13.3400000000000	0.0167574102239075
13.3500000000000	0.0165035100689999
13.3600000000000	0.0162496099140922
13.3700000000000	0.0159957097591845
13.3800000000000	0.0157418096042768
13.3900000000000	0.0154879094493691
13.4000000000000	0.0152340092944614
13.4100000000000	0.0149801091395537
13.4200000000000	0.0147262089846460
13.4300000000000	0.0144723088297384
13.4400000000000	0.0142184086748307
13.4500000000000	0.0139645085199230
13.4600000000000	0.0137106083650153
13.4700000000000	0.0134567082101076
13.4800000000000	0.0132028080551999
13.4900000000000	0.0129489079002922
13.5000000000000	0.0126950077453845
13.5100000000000	0.0124411075904768
13.5200000000000	0.0121872074355691
13.5300000000000	0.0119333072806615
13.5400000000000	0.0116794071257538
13.5500000000000	0.0114255069708461
13.5600000000000	0.0111716068159384
13.5700000000000	0.0109177066610307
13.5800000000000	0.0106638065061230
13.5900000000000	0.0104099063512153
13.6000000000000	0.0101560061963076
13.6100000000000	0.00990210604139992
13.6200000000000	0.00964820588649223
13.6300000000000	0.00939430573158455
13.6400000000000	0.00914040557667685
13.6500000000000	0.00888650542176916
13.6600000000000	0.00863260526686147
13.6700000000000	0.00837870511195378
13.6800000000000	0.00812480495704610
13.6900000000000	0.00787090480213841
13.7000000000000	0.00761700464723070
13.7100000000000	0.00736310449232303
13.7200000000000	0.00710920433741534
13.7300000000000	0.00685530418250764
13.7400000000000	0.00660140402759996
13.7500000000000	0.00634750387269226
13.7600000000000	0.00609360371778457
13.7700000000000	0.00583970356287689
13.7800000000000	0.00558580340796920
13.7900000000000	0.00533190325306150
13.8000000000000	0.00507800309815380
13.8100000000000	0.00482410294324612
13.8200000000000	0.00457020278833843
13.8300000000000	0.00431630263343075
13.8400000000000	0.00406240247852306
13.8500000000000	0.00380850232361535
13.8600000000000	0.00355460216870766
13.8700000000000	0.00330070201379998
13.8800000000000	0.00304680185889229
13.8900000000000	0.00279290170398459
13.9000000000000	0.00253900154907691
13.9100000000000	0.00228510139416921
13.9200000000000	0.00203120123926152
13.9300000000000	0.00177730108435384
13.9400000000000	0.00152340092944614
13.9500000000000	0.00126950077453844
13.9600000000000	0.00101560061963077
13.9700000000000	0.000761700464723070
13.9800000000000	0.000507800309815384
13.9900000000000	0.000253900154907685
14	0


==> fig/methods/occup.txt <==
x	y
0	0
0.0100000000000000	0
0.0200000000000000	0
0.0300000000000000	0
0.0400000000000000	0
0.0500000000000000	0
0.0600000000000000	0
0.0700000000000000	0
0.0800000000000000	0
0.0900000000000000	0
0.100000000000000	0
0.110000000000000	0
0.120000000000000	0
0.130000000000000	0
0.140000000000000	0
0.150000000000000	0
0.160000000000000	0
0.170000000000000	0
0.180000000000000	0
0.190000000000000	0
0.200000000000000	0
0.210000000000000	0
0.220000000000000	0
0.230000000000000	0
0.240000000000000	0
0.250000000000000	0
0.260000000000000	0
0.270000000000000	0
0.280000000000000	0
0.290000000000000	0
0.300000000000000	0
0.310000000000000	0
0.320000000000000	0
0.330000000000000	0
0.340000000000000	0
0.350000000000000	0
0.360000000000000	0
0.370000000000000	0
0.380000000000000	0
0.390000000000000	0
0.400000000000000	0
0.410000000000000	0
0.420000000000000	0
0.430000000000000	0
0.440000000000000	0
0.450000000000000	0
0.460000000000000	0
0.470000000000000	0
0.480000000000000	0
0.490000000000000	0
0.500000000000000	0
0.510000000000000	0
0.520000000000000	0
0.530000000000000	0
0.540000000000000	0
0.550000000000000	0
0.560000000000000	0
0.570000000000000	0
0.580000000000000	0
0.590000000000000	0
0.600000000000000	0
0.610000000000000	0
0.620000000000000	0
0.630000000000000	0
0.640000000000000	0
0.650000000000000	0
0.660000000000000	0
0.670000000000000	0
0.680000000000000	0
0.690000000000000	0
0.700000000000000	0
0.710000000000000	0
0.720000000000000	0
0.730000000000000	0
0.740000000000000	0
0.750000000000000	0
0.760000000000000	0
0.770000000000000	0
0.780000000000000	0
0.790000000000000	0
0.800000000000000	0
0.810000000000000	0
0.820000000000000	0
0.830000000000000	0
0.840000000000000	0
0.850000000000000	0
0.860000000000000	0
0.870000000000000	0
0.880000000000000	0
0.890000000000000	0
0.900000000000000	0
0.910000000000000	0
0.920000000000000	0
0.930000000000000	0
0.940000000000000	0
0.950000000000000	0
0.960000000000000	0
0.970000000000000	0
0.980000000000000	0
0.990000000000000	0
1	0
1.01000000000000	0
1.02000000000000	0
1.03000000000000	0
1.04000000000000	0
1.05000000000000	0
1.06000000000000	0
1.07000000000000	0
1.08000000000000	0
1.09000000000000	0
1.10000000000000	0
1.11000000000000	0
1.12000000000000	0
1.13000000000000	0
1.14000000000000	0
1.15000000000000	0
1.16000000000000	0
1.17000000000000	0
1.18000000000000	0
1.19000000000000	0
1.20000000000000	0
1.21000000000000	0
1.22000000000000	0
1.23000000000000	0
1.24000000000000	0
1.25000000000000	0
1.26000000000000	0
1.27000000000000	0
1.28000000000000	0
1.29000000000000	0
1.30000000000000	0
1.31000000000000	0
1.32000000000000	0
1.33000000000000	0
1.34000000000000	0
1.35000000000000	0
1.36000000000000	0
1.37000000000000	0
1.38000000000000	0
1.39000000000000	0
1.40000000000000	0
1.41000000000000	0
1.42000000000000	0
1.43000000000000	0
1.44000000000000	0
1.45000000000000	0
1.46000000000000	0
1.47000000000000	0
1.48000000000000	0
1.49000000000000	0
1.50000000000000	0
1.51000000000000	0
1.52000000000000	0
1.53000000000000	0
1.54000000000000	0
1.55000000000000	0
1.56000000000000	0
1.57000000000000	0
1.58000000000000	0
1.59000000000000	0
1.60000000000000	0
1.61000000000000	0
1.62000000000000	0
1.63000000000000	0
1.64000000000000	0
1.65000000000000	0
1.66000000000000	0
1.67000000000000	0
1.68000000000000	0
1.69000000000000	0
1.70000000000000	0
1.71000000000000	0
1.72000000000000	0
1.73000000000000	0
1.74000000000000	0
1.75000000000000	0
1.76000000000000	0
1.77000000000000	0
1.78000000000000	0
1.79000000000000	0
1.80000000000000	0
1.81000000000000	0
1.82000000000000	0
1.83000000000000	0
1.84000000000000	0
1.85000000000000	0
1.86000000000000	0
1.87000000000000	0
1.88000000000000	0
1.89000000000000	0
1.90000000000000	0
1.91000000000000	0
1.92000000000000	0
1.93000000000000	0
1.94000000000000	0
1.95000000000000	0
1.96000000000000	0
1.97000000000000	0
1.98000000000000	0
1.99000000000000	0
2	0
2.01000000000000	0
2.02000000000000	0
2.03000000000000	0
2.04000000000000	0
2.05000000000000	0
2.06000000000000	0
2.07000000000000	0
2.08000000000000	0
2.09000000000000	0
2.10000000000000	0
2.11000000000000	0
2.12000000000000	0
2.13000000000000	0
2.14000000000000	0
2.15000000000000	0
2.16000000000000	0
2.17000000000000	0
2.18000000000000	0
2.19000000000000	0
2.20000000000000	0
2.21000000000000	0
2.22000000000000	0
2.23000000000000	0
2.24000000000000	0
2.25000000000000	0
2.26000000000000	0
2.27000000000000	0
2.28000000000000	0
2.29000000000000	0
2.30000000000000	0
2.31000000000000	0
2.32000000000000	0
2.33000000000000	0
2.34000000000000	0
2.35000000000000	0
2.36000000000000	0
2.37000000000000	0
2.38000000000000	0
2.39000000000000	0
2.40000000000000	0
2.41000000000000	0
2.42000000000000	0
2.43000000000000	0
2.44000000000000	0
2.45000000000000	0
2.46000000000000	0
2.47000000000000	0
2.48000000000000	0
2.49000000000000	0
2.50000000000000	0
2.51000000000000	0
2.52000000000000	0
2.53000000000000	0
2.54000000000000	0
2.55000000000000	0
2.56000000000000	0
2.57000000000000	0
2.58000000000000	0
2.59000000000000	0
2.60000000000000	0
2.61000000000000	0
2.62000000000000	0
2.63000000000000	0
2.64000000000000	0
2.65000000000000	0
2.66000000000000	0
2.67000000000000	0
2.68000000000000	0
2.69000000000000	0
2.70000000000000	0
2.71000000000000	0
2.72000000000000	0
2.73000000000000	0
2.74000000000000	0
2.75000000000000	0
2.76000000000000	0
2.77000000000000	0
2.78000000000000	0
2.79000000000000	0
2.80000000000000	0
2.81000000000000	0
2.82000000000000	0
2.83000000000000	0
2.84000000000000	0
2.85000000000000	0
2.86000000000000	0
2.87000000000000	0
2.88000000000000	0
2.89000000000000	0
2.90000000000000	0
2.91000000000000	0
2.92000000000000	0
2.93000000000000	0
2.94000000000000	0
2.95000000000000	0
2.96000000000000	0
2.97000000000000	0
2.98000000000000	0
2.99000000000000	0
3	0
3.01000000000000	0
3.02000000000000	0
3.03000000000000	0
3.04000000000000	0
3.05000000000000	0
3.06000000000000	0
3.07000000000000	0
3.08000000000000	0
3.09000000000000	0
3.10000000000000	0
3.11000000000000	0
3.12000000000000	0
3.13000000000000	0
3.14000000000000	0
3.15000000000000	0
3.16000000000000	0
3.17000000000000	0
3.18000000000000	0
3.19000000000000	0
3.20000000000000	0
3.21000000000000	0
3.22000000000000	0
3.23000000000000	0
3.24000000000000	0
3.25000000000000	0
3.26000000000000	0
3.27000000000000	0
3.28000000000000	0
3.29000000000000	0
3.30000000000000	0
3.31000000000000	0
3.32000000000000	0
3.33000000000000	0
3.34000000000000	0
3.35000000000000	0
3.36000000000000	0
3.37000000000000	0
3.38000000000000	0
3.39000000000000	0
3.40000000000000	0
3.41000000000000	0
3.42000000000000	0
3.43000000000000	0
3.44000000000000	0
3.45000000000000	0
3.46000000000000	0
3.47000000000000	0
3.48000000000000	0
3.49000000000000	0
3.50000000000000	0
3.51000000000000	0
3.52000000000000	0
3.53000000000000	0
3.54000000000000	0
3.55000000000000	0
3.56000000000000	0
3.57000000000000	0
3.58000000000000	0
3.59000000000000	0
3.60000000000000	0
3.61000000000000	0
3.62000000000000	0
3.63000000000000	0
3.64000000000000	0
3.65000000000000	0
3.66000000000000	0
3.67000000000000	0
3.68000000000000	0
3.69000000000000	0
3.70000000000000	0
3.71000000000000	0
3.72000000000000	0
3.73000000000000	0
3.74000000000000	0
3.75000000000000	0
3.76000000000000	0
3.77000000000000	0
3.78000000000000	0
3.79000000000000	0
3.80000000000000	0
3.81000000000000	0
3.82000000000000	0
3.83000000000000	0
3.84000000000000	0
3.85000000000000	0
3.86000000000000	0
3.87000000000000	0
3.88000000000000	0
3.89000000000000	0
3.90000000000000	0
3.91000000000000	0
3.92000000000000	0
3.93000000000000	0
3.94000000000000	0
3.95000000000000	0
3.96000000000000	0
3.97000000000000	0
3.98000000000000	0
3.99000000000000	0
4	0
4.01000000000000	0
4.02000000000000	0
4.03000000000000	0
4.04000000000000	0
4.05000000000000	0
4.06000000000000	0
4.07000000000000	0
4.08000000000000	0
4.09000000000000	0
4.10000000000000	0
4.11000000000000	0
4.12000000000000	0
4.13000000000000	0
4.14000000000000	0
4.15000000000000	0
4.16000000000000	0
4.17000000000000	0
4.18000000000000	0
4.19000000000000	0
4.20000000000000	0
4.21000000000000	0
4.22000000000000	0
4.23000000000000	0
4.24000000000000	0
4.25000000000000	0
4.26000000000000	0
4.27000000000000	0
4.28000000000000	0
4.29000000000000	0
4.30000000000000	0
4.31000000000000	0
4.32000000000000	0
4.33000000000000	0
4.34000000000000	0
4.35000000000000	0
4.36000000000000	0
4.37000000000000	0
4.38000000000000	0
4.39000000000000	0
4.40000000000000	0
4.41000000000000	0
4.42000000000000	0
4.43000000000000	0
4.44000000000000	0
4.45000000000000	0
4.46000000000000	0
4.47000000000000	0
4.48000000000000	0
4.49000000000000	0
4.50000000000000	0
4.51000000000000	0
4.52000000000000	0
4.53000000000000	0
4.54000000000000	0
4.55000000000000	0
4.56000000000000	0
4.57000000000000	0
4.58000000000000	0
4.59000000000000	0
4.60000000000000	0
4.61000000000000	0
4.62000000000000	0
4.63000000000000	0
4.64000000000000	0
4.65000000000000	0
4.66000000000000	0
4.67000000000000	0
4.68000000000000	0
4.69000000000000	0
4.70000000000000	0
4.71000000000000	0
4.72000000000000	0
4.73000000000000	0
4.74000000000000	0
4.75000000000000	0
4.76000000000000	0
4.77000000000000	0
4.78000000000000	0
4.79000000000000	0
4.80000000000000	0
4.81000000000000	0
4.82000000000000	0
4.83000000000000	0
4.84000000000000	0
4.85000000000000	0
4.86000000000000	0
4.87000000000000	0
4.88000000000000	0
4.89000000000000	0
4.90000000000000	0
4.91000000000000	0
4.92000000000000	0
4.93000000000000	0
4.94000000000000	0
4.95000000000000	0
4.96000000000000	0
4.97000000000000	0
4.98000000000000	0
4.99000000000000	0
5	0
5.01000000000000	0
5.02000000000000	0
5.03000000000000	0
5.04000000000000	0
5.05000000000000	0
5.06000000000000	0
5.07000000000000	0
5.08000000000000	0
5.09000000000000	0
5.10000000000000	0
5.11000000000000	0
5.12000000000000	0
5.13000000000000	0
5.14000000000000	0
5.15000000000000	0
5.16000000000000	0
5.17000000000000	0
5.18000000000000	0
5.19000000000000	0
5.20000000000000	0
5.21000000000000	0
5.22000000000000	0
5.23000000000000	0
5.24000000000000	0
5.25000000000000	0
5.26000000000000	0
5.27000000000000	0
5.28000000000000	0
5.29000000000000	0
5.30000000000000	0
5.31000000000000	0
5.32000000000000	0
5.33000000000000	0
5.34000000000000	0
5.35000000000000	0
5.36000000000000	0
5.37000000000000	0
5.38000000000000	0
5.39000000000000	0
5.40000000000000	0
5.41000000000000	0
5.42000000000000	0
5.43000000000000	0
5.44000000000000	0
5.45000000000000	0
5.46000000000000	0
5.47000000000000	0
5.48000000000000	0
5.49000000000000	0
5.50000000000000	0
5.51000000000000	0
5.52000000000000	0
5.53000000000000	0
5.54000000000000	0
5.55000000000000	0
5.56000000000000	0
5.57000000000000	0
5.58000000000000	0
5.59000000000000	0
5.60000000000000	0
5.61000000000000	0
5.62000000000000	0
5.63000000000000	0
5.64000000000000	0
5.65000000000000	0
5.66000000000000	0
5.67000000000000	0
5.68000000000000	0
5.69000000000000	0
5.70000000000000	0
5.71000000000000	0
5.72000000000000	0
5.73000000000000	0
5.74000000000000	0
5.75000000000000	0
5.76000000000000	0
5.77000000000000	0
5.78000000000000	0
5.79000000000000	0
5.80000000000000	0
5.81000000000000	0
5.82000000000000	0
5.83000000000000	0
5.84000000000000	0
5.85000000000000	0
5.86000000000000	0
5.87000000000000	0
5.88000000000000	0
5.89000000000000	0
5.90000000000000	0
5.91000000000000	0
5.92000000000000	0
5.93000000000000	0
5.94000000000000	0
5.95000000000000	0
5.96000000000000	0
5.97000000000000	0
5.98000000000000	0
5.99000000000000	0
6	0
6.01000000000000	1.26950077453838e-06
6.02000000000000	5.07800309815404e-06
6.03000000000000	1.14255069708463e-05
6.04000000000000	2.03120123926154e-05
6.05000000000000	3.17375193634612e-05
6.06000000000000	4.57020278833850e-05
6.07000000000000	6.22055379523848e-05
6.08000000000000	8.12480495704613e-05
6.09000000000000	0.000102829562737614
6.10000000000000	0.000126950077453847
6.11000000000000	0.000153609593719154
6.12000000000000	0.000182808111533538
6.13000000000000	0.000214545630896998
6.14000000000000	0.000248822151809539
6.15000000000000	0.000285637674271153
6.16000000000000	0.000324992198281845
6.17000000000000	0.000366885723841613
6.18000000000000	0.000411318250950458
6.19000000000000	0.000458289779608383
6.20000000000000	0.000507800309815382
6.21000000000000	0.000559849841571458
6.22000000000000	0.000614438374876610
6.23000000000000	0.000671565909730844
6.24000000000000	0.000731232446134150
6.25000000000000	0.000793437984086533
6.26000000000000	0.000858182523587992
6.27000000000000	0.000925466064638535
6.28000000000000	0.000995288607238149
6.29000000000000	0.00106765015138684
6.30000000000000	0.00114255069708461
6.31000000000000	0.00121999024433146
6.32000000000000	0.00129996879312738
6.33000000000000	0.00138248634347238
6.34000000000000	0.00146754289536645
6.35000000000000	0.00155513844880961
6.36000000000000	0.00164527300380184
6.37000000000000	0.00173794656034314
6.38000000000000	0.00183315911843352
6.39000000000000	0.00193091067807299
6.40000000000000	0.00203120123926153
6.41000000000000	0.00213403080199914
6.42000000000000	0.00223939936628583
6.43000000000000	0.00234730693212159
6.44000000000000	0.00245775349950645
6.45000000000000	0.00257073906844037
6.46000000000000	0.00268626363892336
6.47000000000000	0.00280432721095544
6.48000000000000	0.00292492978453660
6.49000000000000	0.00304807135966683
6.50000000000000	0.00317375193634613
6.51000000000000	0.00330197151457451
6.52000000000000	0.00343273009435198
6.53000000000000	0.00356602767567851
6.54000000000000	0.00370186425855413
6.55000000000000	0.00384023984297881
6.56000000000000	0.00398115442895259
6.57000000000000	0.00412460801647543
6.58000000000000	0.00427060060554735
6.59000000000000	0.00441913219616835
6.60000000000000	0.00457020278833843
6.61000000000000	0.00472381238205758
6.62000000000000	0.00487996097732581
6.63000000000000	0.00503864857414311
6.64000000000000	0.00519987517250951
6.65000000000000	0.00536364077242497
6.66000000000000	0.00552994537388950
6.67000000000000	0.00569878897690311
6.68000000000000	0.00587017158146580
6.69000000000000	0.00604409318757758
6.70000000000000	0.00622055379523842
6.71000000000000	0.00639955340444833
6.72000000000000	0.00658109201520733
6.73000000000000	0.00676516962751542
6.74000000000000	0.00695178624137256
6.75000000000000	0.00714094185677879
6.76000000000000	0.00733263647373409
6.77000000000000	0.00752687009223849
6.78000000000000	0.00772364271229194
6.79000000000000	0.00792295433389448
6.80000000000000	0.00812480495704608
6.81000000000000	0.00832919458174679
6.82000000000000	0.00853612320799655
6.83000000000000	0.00874559083579539
6.84000000000000	0.00895759746514331
6.85000000000000	0.00917214309604032
6.86000000000000	0.00938922772848639
6.87000000000000	0.00960885136248154
6.88000000000000	0.00983101399802576
6.89000000000000	0.0100557156351191
6.90000000000000	0.0102829562737615
6.91000000000000	0.0105127359139529
6.92000000000000	0.0107450545556935
6.93000000000000	0.0109799121989831
6.94000000000000	0.0112173088438218
6.95000000000000	0.0114572444902095
6.96000000000000	0.0116997191381464
6.97000000000000	0.0119447327876323
6.98000000000000	0.0121922854386673
6.99000000000000	0.0124423770912514
7	0.0126950077453845
7.01000000000000	0.0129501834912852
7.02000000000000	0.0132079346877977
7.03000000000000	0.0134682978521947
7.04000000000000	0.0137313094734817
7.05000000000000	0.0139970058213543
7.06000000000000	0.0142654237704912
7.07000000000000	0.0145365995670903
7.08000000000000	0.0148105696352187
7.09000000000000	0.0150873704799232
7.10000000000000	0.0153670385502016
7.11000000000000	0.0156496102443412
7.12000000000000	0.0159351223182973
7.13000000000000	0.0162236112088648
7.14000000000000	0.0165151132593704
7.15000000000000	0.0168096648694174
7.16000000000000	0.0171073019727830
7.17000000000000	0.0174080621849249
7.18000000000000	0.0177119825254889
7.19000000000000	0.0180190960086597
7.20000000000000	0.0183294443720074
7.21000000000000	0.0186430588533359
7.22000000000000	0.0189599790600805
7.23000000000000	0.0192802416398288
7.24000000000000	0.0196038803919066
7.25000000000000	0.0199309349984959
7.26000000000000	0.0202614401056292
7.27000000000000	0.0205954322165786
7.28000000000000	0.0209329482699141
7.29000000000000	0.0212740245010558
7.30000000000000	0.0216186981463632
7.31000000000000	0.0219670040355179
7.32000000000000	0.0223189801774491
7.33000000000000	0.0226746625060637
7.34000000000000	0.0230340879024570
7.35000000000000	0.0233972905169132
7.36000000000000	0.0237643128806663
7.37000000000000	0.0241351807480780
7.38000000000000	0.0245099437028039
7.39000000000000	0.0248886298356701
7.40000000000000	0.0252712729448196
7.41000000000000	0.0256579214533864
7.42000000000000	0.0260485996884562
7.43000000000000	0.0264433474750809
7.44000000000000	0.0268422086913770
7.45000000000000	0.0272452077293704
7.46000000000000	0.0276523890192203
7.47000000000000	0.0280637904632799
7.48000000000000	0.0284794393022370
7.49000000000000	0.0288993824693511
7.50000000000000	0.0293236505970240
7.51000000000000	0.0297522804796271
7.52000000000000	0.0301853109555613
7.53000000000000	0.0306227762130729
7.54000000000000	0.0310647138223748
7.55000000000000	0.0315111601269574
7.56000000000000	0.0319621516862611
7.57000000000000	0.0324177237223332
7.58000000000000	0.0328779160766756
7.59000000000000	0.0333427600843209
7.60000000000000	0.0338122967096532
7.61000000000000	0.0342865631929484
7.62000000000000	0.0347655875845420
7.63000000000000	0.0352494156191858
7.64000000000000	0.0357380848117588
7.65000000000000	0.0362316232923063
7.66000000000000	0.0367300655511268
7.67000000000000	0.0372334625965445
7.68000000000000	0.0377418451066667
7.69000000000000	0.0382552417715516
7.70000000000000	0.0387736862100890
7.71000000000000	0.0392972355877116
7.72000000000000	0.0398259087793663
7.73000000000000	0.0403597529614306
7.74000000000000	0.0408987872010114
7.75000000000000	0.0414430596442493
7.76000000000000	0.0419926183674813
7.77000000000000	0.0425474821648370
7.78000000000000	0.0431076995539696
7.79000000000000	0.0436732871151913
7.80000000000000	0.0442442992130409
7.81000000000000	0.0448207776086267
7.82000000000000	0.0454027479393888
7.83000000000000	0.0459902452670320
7.84000000000000	0.0465833000880779
7.85000000000000	0.0471819634714269
7.86000000000000	0.0477862722054994
7.87000000000000	0.0483962571013972
7.88000000000000	0.0490119489702218
7.89000000000000	0.0496333843975216
7.90000000000000	0.0502606119838003
7.91000000000000	0.0508936641429036
7.92000000000000	0.0515325720763744
7.93000000000000	0.0521773691319880
7.94000000000000	0.0528281016090715
7.95000000000000	0.0534848038911752
7.96000000000000	0.0541475074910146
7.97000000000000	0.0548162508807722
7.98000000000000	0.0554910734471723
7.99000000000000	0.0561720080888281
8	0.0568590932319757
8.01000000000000	0.0575523775685444
8.02000000000000	0.0582519615612655
8.03000000000000	0.0589579596536924
8.04000000000000	0.0596704835592475
8.05000000000000	0.0603896467979486
8.06000000000000	0.0611155672268132
8.07000000000000	0.0618483546825938
8.08000000000000	0.0625881183532240
8.09000000000000	0.0633349746939831
8.10000000000000	0.0640890427343884
8.11000000000000	0.0648504389815941
8.12000000000000	0.0656192623507951
8.13000000000000	0.0663956284920210
8.14000000000000	0.0671796561361572
8.15000000000000	0.0679714595178648
8.16000000000000	0.0687711634780082
8.17000000000000	0.0695788621006640
8.18000000000000	0.0703946826034497
8.19000000000000	0.0712187152327153
8.20000000000000	0.0720510916885473
8.21000000000000	0.0728919238499245
8.22000000000000	0.0737413409963074
8.23000000000000	0.0745994319306894
8.24000000000000	0.0754663150410856
8.25000000000000	0.0763421212061764
8.26000000000000	0.0772269399739633
8.27000000000000	0.0781208780439329
8.28000000000000	0.0790240785766270
8.29000000000000	0.0799366533764921
8.30000000000000	0.0808586946478322
8.31000000000000	0.0817903295494502
8.32000000000000	0.0827316667622029
8.33000000000000	0.0836828186088315
8.34000000000000	0.0846439102922143
8.35000000000000	0.0856150317580610
8.36000000000000	0.0865963168029216
8.37000000000000	0.0875878591618104
8.38000000000000	0.0885898129397746
8.39000000000000	0.0896022510812816
8.40000000000000	0.0906253010798759
8.41000000000000	0.0916590723126595
8.42000000000000	0.0927036840428128
8.43000000000000	0.0937592501981280
8.44000000000000	0.0948258711553849
8.45000000000000	0.0959036834402697
8.46000000000000	0.0969927787225193
8.47000000000000	0.0980932877468964
8.48000000000000	0.0992053043036332
8.49000000000000	0.100328960868486
8.50000000000000	0.101464359752356
8.51000000000000	0.102611621496709
8.52000000000000	0.103770866889115
8.53000000000000	0.104942169052595
8.54000000000000	0.106125678195073
8.55000000000000	0.107321504584316
8.56000000000000	0.108529763535711
8.57000000000000	0.109750566509151
8.58000000000000	0.110984016537142
8.59000000000000	0.112230235015390
8.60000000000000	0.113489349402367
8.61000000000000	0.114761421408410
8.62000000000000	0.116046616630023
8.63000000000000	0.117345042055930
8.64000000000000	0.118656779889999
8.65000000000000	0.119981989180002
8.66000000000000	0.121320750320628
8.67000000000000	0.122673182705367
8.68000000000000	0.124039421213673
8.69000000000000	0.125419523399540
8.70000000000000	0.126813668491737
8.71000000000000	0.128221927678454
8.72000000000000	0.129644442343958
8.73000000000000	0.131081306604297
8.74000000000000	0.132532634335000
8.75000000000000	0.133998551114391
8.76000000000000	0.135479159960549
8.77000000000000	0.136974575652377
8.78000000000000	0.138484940427555
8.79000000000000	0.140010263027011
8.80000000000000	0.141550819850233
8.81000000000000	0.143106607719603
8.82000000000000	0.144677769917288
8.83000000000000	0.146264425503341
8.84000000000000	0.147866690342926
8.85000000000000	0.149484653483801
8.86000000000000	0.151118462678580
8.87000000000000	0.152768200810945
8.88000000000000	0.154434008263776
8.89000000000000	0.156115988210521
8.90000000000000	0.157814232317280
8.91000000000000	0.159528864082774
8.92000000000000	0.161260066971707
8.93000000000000	0.163007844723779
8.94000000000000	0.164772377171681
8.95000000000000	0.166553769321873
8.96000000000000	0.168352080463724
8.97000000000000	0.170167507972018
8.98000000000000	0.172000144794363
8.99000000000000	0.173850073766711
9	0.175717389609783
9.01000000000000	0.177602261077327
9.02000000000000	0.179504992096693
9.03000000000000	0.181425852131629
9.04000000000000	0.183365111933072
9.05000000000000	0.185323072274727
9.06000000000000	0.187300049170216
9.07000000000000	0.189296316210371
9.08000000000000	0.191312171181832
9.09000000000000	0.193347906022457
9.10000000000000	0.195403813098885
9.11000000000000	0.197480190194340
9.12000000000000	0.199577354339336
9.13000000000000	0.201695582652521
9.14000000000000	0.203835153343080
9.15000000000000	0.205996379632776
9.16000000000000	0.208179536284519
9.17000000000000	0.210384952507623
9.18000000000000	0.212612875149616
9.19000000000000	0.214863635292775
9.20000000000000	0.217137505868455
9.21000000000000	0.219434807997197
9.22000000000000	0.221755863708016
9.23000000000000	0.224100833834536
9.24000000000000	0.226470091214839
9.25000000000000	0.228863986425800
9.26000000000000	0.231282773469410
9.27000000000000	0.233726707102262
9.28000000000000	0.236196117720618
9.29000000000000	0.238691326000939
9.30000000000000	0.241212579936598
9.31000000000000	0.243760181045835
9.32000000000000	0.246334415534834
9.33000000000000	0.248935612587142
9.34000000000000	0.251564059634348
9.35000000000000	0.254220019968128
9.36000000000000	0.256903795453607
9.37000000000000	0.259615714406925
9.38000000000000	0.262356037221292
9.39000000000000	0.265125037095061
9.40000000000000	0.267923083861720
9.41000000000000	0.270750404006118
9.42000000000000	0.273607333546071
9.43000000000000	0.276494109999632
9.44000000000000	0.279411104290590
9.45000000000000	0.282358529588877
9.46000000000000	0.285336759880651
9.47000000000000	0.288346015873495
9.48000000000000	0.291386654582029
9.49000000000000	0.294458921205767
9.50000000000000	0.297563146432777
9.51000000000000	0.300699592245065
9.52000000000000	0.303868583397922
9.53000000000000	0.307070389658104
9.54000000000000	0.310305314781078
9.55000000000000	0.313573652212788
9.56000000000000	0.316875707272265
9.57000000000000	0.320211757388270
9.58000000000000	0.323582089264959
9.59000000000000	0.326987015601456
9.60000000000000	0.330426852324974
9.61000000000000	0.333901833524578
9.62000000000000	0.337412300690068
9.63000000000000	0.340958508673178
9.64000000000000	0.344540810563034
9.65000000000000	0.348159482576715
9.66000000000000	0.351814744364834
9.67000000000000	0.355506979825364
9.68000000000000	0.359236443845080
9.69000000000000	0.363003423381966
9.70000000000000	0.366808288919902
9.71000000000000	0.370651182093980
9.72000000000000	0.374532554394243
9.73000000000000	0.378452621291008
9.74000000000000	0.382411659229850
9.75000000000000	0.386410028969508
9.76000000000000	0.390448002616443
9.77000000000000	0.394525806659079
9.78000000000000	0.398643805507380
9.79000000000000	0.402802258737727
9.80000000000000	0.407001521691984
9.81000000000000	0.411241827899287
9.82000000000000	0.415523482733550
9.83000000000000	0.419846764350449
9.84000000000000	0.424211992706801
9.85000000000000	0.428619469322387
9.86000000000000	0.433069503818828
9.87000000000000	0.437562319957655
9.88000000000000	0.442098272307357
9.89000000000000	0.446677625121000
9.90000000000000	0.451300675794136
9.91000000000000	0.455967773049528
9.92000000000000	0.460679122157992
9.93000000000000	0.465435022033766
9.94000000000000	0.470235874331988
9.95000000000000	0.475081969821650
9.96000000000000	0.479973340473553
9.97000000000000	0.484910603038759
9.98000000000000	0.489893937391500
9.99000000000000	0.494923571136292
10	0.499999838419787
10.0100000000000	0.505075459237366
10.0200000000000	0.510103132434829
10.0300000000000	0.515083335825431
10.0400000000000	0.520015765183500
10.0500000000000	0.524901852605159
10.0600000000000	0.529740871811893
10.0700000000000	0.534533527903934
10.0800000000000	0.539279777492193
10.0900000000000	0.543980625286625
10.1000000000000	0.548635263152624
10.1100000000000	0.553244867335044
10.1200000000000	0.557809872496294
10.1300000000000	0.562330121281117
10.1400000000000	0.566805628302432
10.1500000000000	0.571237408754845
10.1600000000000	0.575624818010234
10.1700000000000	0.579969405370573
10.1800000000000	0.584270606514795
10.1900000000000	0.588528687128752
10.2000000000000	0.592743753000228
10.2100000000000	0.596917489237570
10.2200000000000	0.601048744483268
10.2300000000000	0.605138063465485
10.2400000000000	0.609185515114319
10.2500000000000	0.613192978213771
10.2600000000000	0.617158975108781
10.2700000000000	0.621084368090426
10.2800000000000	0.624969483363055
10.2900000000000	0.628814727192872
10.3000000000000	0.632619988643772
10.3100000000000	0.636386122362778
10.3200000000000	0.640113121055187
10.3300000000000	0.643801514277611
10.3400000000000	0.647451199494260
10.3500000000000	0.651062809380988
10.3600000000000	0.654636105862648
10.3700000000000	0.658170121584961
10.3800000000000	0.661670855440984
10.3900000000000	0.665132467525356
10.4000000000000	0.668557097637828
10.4100000000000	0.671945763656196
10.4200000000000	0.675297921208212
10.4300000000000	0.678614177308668
10.4400000000000	0.681895018659660
10.4500000000000	0.685140694579034
10.4600000000000	0.688350757680458
10.4700000000000	0.691526730619340
10.4800000000000	0.694668661179669
10.4900000000000	0.697775963097029
10.5000000000000	0.700849525150164
10.5100000000000	0.703889729731878
10.5200000000000	0.706896849276132
10.5300000000000	0.709870688894792
10.5400000000000	0.712812005354272
10.5500000000000	0.715720971651874
10.5600000000000	0.718598072819619
10.5700000000000	0.721443057490766
10.5800000000000	0.724257032156849
10.5900000000000	0.727039500789213
10.6000000000000	0.729791593672955
10.6100000000000	0.732511602176287
10.6200000000000	0.735203609689334
10.6300000000000	0.737864696730126
10.6400000000000	0.740495668978248
10.6500000000000	0.743097923570077
10.6600000000000	0.745670650981442
10.6700000000000	0.748214539301080
10.6800000000000	0.750730165001611
10.6900000000000	0.753215943577362
10.7000000000000	0.755676821374258
10.7100000000000	0.758108582465793
10.7200000000000	0.760513057161948
10.7300000000000	0.762890312428439
10.7400000000000	0.765241240096125
10.7500000000000	0.767565055511343
10.7600000000000	0.769863298221090
10.7700000000000	0.772135398639080
10.7800000000000	0.774382152423581
10.7900000000000	0.776603334487622
10.8000000000000	0.778799851991143
10.8100000000000	0.780971586978242
10.8200000000000	0.783118823447059
10.8300000000000	0.785241321254557
10.8400000000000	0.787341316994842
10.8500000000000	0.789416825022778
10.8600000000000	0.791469859915703
10.8700000000000	0.793497529851220
10.8800000000000	0.795506429758014
10.8900000000000	0.797491141308462
10.9000000000000	0.799454338057089
10.9100000000000	0.801395500221269
10.9200000000000	0.803314906243716
10.9300000000000	0.805212873651825
10.9400000000000	0.807090596297415
10.9500000000000	0.808947972318869
10.9600000000000	0.810784574009747
10.9700000000000	0.812599309084960
10.9800000000000	0.814398563650748
10.9900000000000	0.816176171024891
11	0.817934873736166
11.0100000000000	0.819674393446610
11.0200000000000	0.821395740053730
11.0300000000000	0.823097455563841
11.0400000000000	0.824781665509713
11.0500000000000	0.826447438941341
11.0600000000000	0.828094272483362
11.0700000000000	0.829723382774070
11.0800000000000	0.831334597996051
11.0900000000000	0.832926751071492
11.1000000000000	0.834503123417013
11.1100000000000	0.836058639188096
11.1200000000000	0.837597525574169
11.1300000000000	0.839119691015796
11.1400000000000	0.840623567635962
11.1500000000000	0.842110229523169
11.1600000000000	0.843576528600051
11.1700000000000	0.845031288811273
11.1800000000000	0.846465953435377
11.1900000000000	0.847883411371318
11.2000000000000	0.849284364196570
11.2100000000000	0.850667830080226
11.2200000000000	0.852034662214831
11.2300000000000	0.853385127249552
11.2400000000000	0.854718510737892
11.2500000000000	0.856035158111541
11.2600000000000	0.857336430539301
11.2700000000000	0.858620613293612
11.2800000000000	0.859888859854474
11.2900000000000	0.861140839157704
11.3000000000000	0.862372729300871
11.3100000000000	0.863595591683243
11.3200000000000	0.864800960641722
11.3300000000000	0.865988786789786
11.3400000000000	0.867161757658033
11.3500000000000	0.868319087320409
11.3600000000000	0.869460598183604
11.3700000000000	0.870586623569315
11.3800000000000	0.871698146656661
11.3900000000000	0.872793513786534
11.4000000000000	0.873874595095775
11.4100000000000	0.874940519292398
11.4200000000000	0.875990603800527
11.4300000000000	0.877026437900731
11.4400000000000	0.878048765609250
11.4500000000000	0.879055604821053
11.4600000000000	0.880047833734709
11.4700000000000	0.881025740328074
11.4800000000000	0.881988985137756
11.4900000000000	0.882938201631719
11.5000000000000	0.883873698569205
11.5100000000000	0.884794338050791
11.5200000000000	0.885701057711527
11.5300000000000	0.886595115779771
11.5400000000000	0.887473697522378
11.5500000000000	0.888340437270039
11.5600000000000	0.889192731542804
11.5700000000000	0.890031910313190
11.5800000000000	0.890856542657044
11.5900000000000	0.891669220225160
11.6000000000000	0.892468332096249
11.6100000000000	0.893254150845437
11.6200000000000	0.894026495383812
11.6300000000000	0.894786804732685
11.6400000000000	0.895534316546480
11.6500000000000	0.896268929447054
11.6600000000000	0.896989876388222
11.6700000000000	0.897700172081973
11.6800000000000	0.898397015551634
11.6900000000000	0.899081512102526
11.7000000000000	0.899753537348132
11.7100000000000	0.900414558385192
11.7200000000000	0.901062707296280
11.7300000000000	0.901698021833060
11.7400000000000	0.902323367324658
11.7500000000000	0.902935903035870
11.7600000000000	0.903536425119842
11.7700000000000	0.904126495155381
11.7800000000000	0.904704422873859
11.7900000000000	0.905270891327153
11.8000000000000	0.905826465493558
11.8100000000000	0.906369555386034
11.8200000000000	0.906903563284721
11.8300000000000	0.907425581148511
11.8400000000000	0.907936510868216
11.8500000000000	0.908437532695833
11.8600000000000	0.908926876938380
11.8700000000000	0.909405137666388
11.8800000000000	0.909874297608767
11.8900000000000	0.910332598217816
11.9000000000000	0.910780199258291
11.9100000000000	0.911217694647713
11.9200000000000	0.911645399541186
11.9300000000000	0.912062834238139
11.9400000000000	0.912469606779532
11.9500000000000	0.912867418621802
11.9600000000000	0.913255377508814
11.9700000000000	0.913633775006189
11.9800000000000	0.914001229518649
11.9900000000000	0.914342007597655
12	0.914710773490533
12.0100000000000	0.915051347076050
12.0200000000000	0.915381998233441
12.0300000000000	0.915704329759617
12.0400000000000	0.916016892363284
12.0500000000000	0.916320228639139
12.0600000000000	0.916612699505256
12.0700000000000	0.916897870830451
12.0800000000000	0.917173133264135
12.0900000000000	0.917438596908804
12.1000000000000	0.917694619647486
12.1100000000000	0.917941152803614
12.1200000000000	0.918177912691371
12.1300000000000	0.918405638073130
12.1400000000000	0.918623539542866
12.1500000000000	0.918831800755952
12.1600000000000	0.919030962582826
12.1700000000000	0.919221664899098
12.1800000000000	0.919399527182737
12.1900000000000	0.919569654829641
12.2000000000000	0.919729825943489
12.2100000000000	0.919880541953654
12.2200000000000	0.920021260616277
12.2300000000000	0.920151345766291
12.2400000000000	0.920273604879387
12.2500000000000	0.920385555002868
12.2600000000000	0.920487464583033
12.2700000000000	0.920579519803423
12.2800000000000	0.920661437377609
12.2900000000000	0.920733974587269
12.3000000000000	0.920795301318689
12.3100000000000	0.920849383344132
12.3200000000000	0.920891827356958
12.3300000000000	0.920924521205587
12.3400000000000	0.920947767952066
12.3500000000000	0.920960598527118
12.3600000000000	0.920963432335349
12.3700000000000	0.920956105491103
12.3800000000000	0.920936094264083
12.3900000000000	0.920912194765699
12.4000000000000	0.920874754787444
12.4100000000000	0.920827429222707
12.4200000000000	0.920768887039179
12.4300000000000	0.920702286039852
12.4400000000000	0.920624484855626
12.4500000000000	0.920536753715994
12.4600000000000	0.920438307021904
12.4700000000000	0.920329973070524
12.4800000000000	0.920211646630425
12.4900000000000	0.920082992968383
12.5000000000000	0.919943855268284
12.5100000000000	0.919794587428360
12.5200000000000	0.919634896418560
12.5300000000000	0.919464336333942
12.5400000000000	0.919284527784273
12.5500000000000	0.919093735399668
12.5600000000000	0.918892613484448
12.5700000000000	0.918681045674484
12.5800000000000	0.918459004962618
12.5900000000000	0.918226688093105
12.6000000000000	0.917983648060885
12.6100000000000	0.917730347436512
12.6200000000000	0.917466420660154
12.6300000000000	0.917191466898370
12.6400000000000	0.916906997588094
12.6500000000000	0.916605036532783
12.6600000000000	0.916305265965891
12.6700000000000	0.915988595969865
12.6800000000000	0.915661144572164
12.6900000000000	0.915322951743209
12.7000000000000	0.914973852925270
12.7100000000000	0.914614658552063
12.7200000000000	0.914244315798801
12.7300000000000	0.913863398318799
12.7400000000000	0.913472116882241
12.7500000000000	0.913068849766042
12.7600000000000	0.912655933910047
12.7700000000000	0.912232151181497
12.7800000000000	0.911797216121469
12.7900000000000	0.911349870051244
12.8000000000000	0.910894737164119
12.8100000000000	0.910427218602260
12.8200000000000	0.909948517690035
12.8300000000000	0.909459095023845
12.8400000000000	0.908958736597023
12.8500000000000	0.908447700615450
12.8600000000000	0.907925526416850
12.8700000000000	0.907391981586987
12.8800000000000	0.906847260321426
12.8900000000000	0.906291796831670
12.9000000000000	0.905725726464876
12.9100000000000	0.905146124528347
12.9200000000000	0.904559121803599
12.9300000000000	0.903959166775825
12.9400000000000	0.903347657732574
12.9500000000000	0.902725418196070
12.9600000000000	0.902092427075497
12.9700000000000	0.901447052576576
12.9800000000000	0.900789394179166
12.9900000000000	0.900124118309954
13	0.899437014996930
13.0100000000000	0.898754413155130
13.0200000000000	0.898055138598516
13.0300000000000	0.897341768776961
13.0400000000000	0.896617342294167
13.0500000000000	0.895880892968716
13.0600000000000	0.895132105481506
13.0700000000000	0.894371529254264
13.0800000000000	0.893598467058572
13.0900000000000	0.892812920760657
13.1000000000000	0.892014378295883
13.1100000000000	0.891203849599716
13.1200000000000	0.890379995416109
13.1300000000000	0.889543024365968
13.1400000000000	0.888692832268939
13.1500000000000	0.887829402130114
13.1600000000000	0.886951963424158
13.1700000000000	0.886061565712375
13.1800000000000	0.885157226305742
13.1900000000000	0.884238788833978
13.2000000000000	0.883306079393355
13.2100000000000	0.882359367039486
13.2200000000000	0.881397699919244
13.2300000000000	0.880422351781004
13.2400000000000	0.879431970875159
13.2500000000000	0.878426746185265
13.2600000000000	0.877404630242706
13.2700000000000	0.876371098820313
13.2800000000000	0.875320153257305
13.2900000000000	0.874254541585752
13.3000000000000	0.873172566160244
13.3100000000000	0.872075308314263
13.3200000000000	0.870962058694423
13.3300000000000	0.869832808654151
13.3400000000000	0.868687895423766
13.3500000000000	0.867525586600529
13.3600000000000	0.866330857781199
13.3700000000000	0.865153129556179
13.3800000000000	0.863941764312769
13.3900000000000	0.862713364775574
13.4000000000000	0.861467538482555
13.4100000000000	0.860203864626912
13.4200000000000	0.858925150905513
13.4300000000000	0.857627335189712
13.4400000000000	0.856313640924400
13.4500000000000	0.854980116851039
13.4600000000000	0.853629374720803
13.4700000000000	0.852260666208545
13.4800000000000	0.850873618727627
13.4900000000000	0.849468154880868
13.5000000000000	0.848044397683550
13.5100000000000	0.846601837814772
13.5200000000000	0.845140527217010
13.5300000000000	0.843659749979226
13.5400000000000	0.842160809488810
13.5500000000000	0.840642259002896
13.5600000000000	0.839095573388762
13.5700000000000	0.837546537441356
13.5800000000000	0.835968938252711
13.5900000000000	0.834371998099572
13.6000000000000	0.832755041745049
13.6100000000000	0.831117929328872
13.6200000000000	0.829458544639171
13.6300000000000	0.827782310923951
13.6400000000000	0.826084090272398
13.6500000000000	0.824364770079555
13.6600000000000	0.822624512801599
13.6700000000000	0.820863732570251
13.6800000000000	0.819080981659864
13.6900000000000	0.817278299940189
13.7000000000000	0.815452782426196
13.7100000000000	0.813606581885803
13.7200000000000	0.811738044712848
13.7300000000000	0.809847810722278
13.7400000000000	0.807935642351890
13.7500000000000	0.806000728843900
13.7600000000000	0.804044674907452
13.7700000000000	0.802064974702954
13.7800000000000	0.800056755609183
13.7900000000000	0.798038635527024
13.8000000000000	0.795991101783225
13.8100000000000	0.793920538714033
13.8200000000000	0.791826066617784
13.8300000000000	0.789708327245099
13.8400000000000	0.787568031063597
13.8500000000000	0.785404412196611
13.8600000000000	0.783215940609893
13.8700000000000	0.781003684207413
13.8800000000000	0.778767674146134
13.8900000000000	0.776507317180708
13.9000000000000	0.774221920010548
13.9100000000000	0.771912645789330
13.9200000000000	0.769578900539738
13.9300000000000	0.767220066328877
13.9400000000000	0.764836238505739
13.9500000000000	0.762426638674608
13.9600000000000	0.759992777501996
13.9700000000000	0.757533077399047
13.9800000000000	0.755047564335263
13.9900000000000	0.752536554398483
14	0.749999866423269
14.0100000000000	0.747461953006124
14.0200000000000	0.744947164281811
14.0300000000000	0.742455475710542
14.0400000000000	0.739987039405152
14.0500000000000	0.737541139317580
14.0600000000000	0.735118138587083
14.0700000000000	0.732717684663545
14.0800000000000	0.730339799241511
14.0900000000000	0.727983979966003
14.1000000000000	0.725650630904325
14.1100000000000	0.723339163934048
14.1200000000000	0.721049361723970
14.1300000000000	0.718781302951717
14.1400000000000	0.716534980310832
14.1500000000000	0.714309886204010
14.1600000000000	0.712106342945313
14.1700000000000	0.709923575883753
14.1800000000000	0.707761867179865
14.1900000000000	0.705621083990722
14.2000000000000	0.703501173422432
14.2100000000000	0.701401292920822
14.2200000000000	0.699322018164647
14.2300000000000	0.697263076789825
14.2400000000000	0.695224434331307
14.2500000000000	0.693205151397093
14.2600000000000	0.691205966814712
14.2700000000000	0.689226449438628
14.2800000000000	0.687266436166663
14.2900000000000	0.685325723865717
14.3000000000000	0.683404368003843
14.3100000000000	0.681501941257528
14.3200000000000	0.679618447274125
14.3300000000000	0.677753621275326
14.3400000000000	0.675907514529028
14.3500000000000	0.674079810697303
14.3600000000000	0.672270628817726
14.3700000000000	0.670480452567434
14.3800000000000	0.668706282499900
14.3900000000000	0.666951038567804
14.4000000000000	0.665213650871271
14.4100000000000	0.663493610471402
14.4200000000000	0.661791189554323
14.4300000000000	0.660106084612636
14.4400000000000	0.658438052295294
14.4500000000000	0.656786967943373
14.4600000000000	0.655153055250040
14.4700000000000	0.653535552887591
14.4800000000000	0.651934436964031
14.4900000000000	0.650350000611569
14.5000000000000	0.648781799440831
14.5100000000000	0.647229642255418
14.5200000000000	0.645693392838346
14.5300000000000	0.644173148633684
14.5400000000000	0.642668531258226
14.5500000000000	0.641179454213318
14.5600000000000	0.639705674982953
14.5700000000000	0.638247319250498
14.5800000000000	0.636803833770189
14.5900000000000	0.635375466556352
14.6000000000000	0.633961652466438
14.6100000000000	0.632563245816342
14.6200000000000	0.631178204911002
14.6300000000000	0.629807989491401
14.6400000000000	0.628452196717748
14.6500000000000	0.627110128021855
14.6600000000000	0.625782188165807
14.6700000000000	0.624468033105234
14.6800000000000	0.623167374603828
14.6900000000000	0.621881004914425
14.7000000000000	0.620606450864061
14.7100000000000	0.619345820415992
14.7200000000000	0.618098198415224
14.7300000000000	0.616863551378901
14.7400000000000	0.615641433391595
14.7500000000000	0.614432236780134
14.7600000000000	0.613235191771022
14.7700000000000	0.612050583157401
14.7800000000000	0.610878013110136
14.7900000000000	0.609717594172715
14.8000000000000	0.608568872765167
14.8100000000000	0.607431907865442
14.8200000000000	0.606306557474471
14.8300000000000	0.605192941663773
14.8400000000000	0.604089942136293
14.8500000000000	0.602998551714601
14.8600000000000	0.601917763110027
14.8700000000000	0.600849022233770
14.8800000000000	0.599789031621487
14.8900000000000	0.598740500436989
14.9000000000000	0.597702091903015
14.9100000000000	0.596674065910877
14.9200000000000	0.595656283239219
14.9300000000000	0.594648585124342
14.9400000000000	0.593650374640337
14.9500000000000	0.592661702718013
14.9600000000000	0.591682783210590
14.9700000000000	0.590714162260612
14.9800000000000	0.589752646814959
14.9900000000000	0.588801320214742
15	0.587858811195571
15.0100000000000	0.586925257403874
15.0200000000000	0.586000146301186
15.0300000000000	0.585084197755031
15.0400000000000	0.584176339876773
15.0500000000000	0.583277029073991
15.0600000000000	0.582386507815696
15.0700000000000	0.581504158721193
15.0800000000000	0.580630058593170
15.0900000000000	0.579764781844273
15.1000000000000	0.578906678653943
15.1100000000000	0.578058277844867
15.1200000000000	0.577217456633342
15.1300000000000	0.576384251689886
15.1400000000000	0.575559437867176
15.1500000000000	0.574742469021061
15.1600000000000	0.573934910206779
15.1700000000000	0.573132340048132
15.1800000000000	0.572339027650940
15.1900000000000	0.571553520312176
15.2000000000000	0.570775456808713
15.2100000000000	0.570005320246553
15.2200000000000	0.569242674127565
15.2300000000000	0.568487375965267
15.2400000000000	0.567739774533077
15.2500000000000	0.566999687194606
15.2600000000000	0.566266424703942
15.2700000000000	0.565540835299049
15.2800000000000	0.564822333005284
15.2900000000000	0.564111074295884
15.3000000000000	0.563408960812974
15.3100000000000	0.562710453149499
15.3200000000000	0.562019774634777
15.3300000000000	0.561336940978591
15.3400000000000	0.560660599195370
15.3500000000000	0.559991133710567
15.3600000000000	0.559328622688032
15.3700000000000	0.558672893028323
15.3800000000000	0.558023440745969
15.3900000000000	0.557381085647815
15.4000000000000	0.556744884215908
15.4100000000000	0.556115259990455
15.4200000000000	0.555492548177622
15.4300000000000	0.554875944180865
15.4400000000000	0.554265065022531
15.4500000000000	0.553660895657131
15.4600000000000	0.553062985877841
15.4700000000000	0.552471182220143
15.4800000000000	0.551885647605563
15.4900000000000	0.551306053566803
15.5000000000000	0.550732238066142
15.5100000000000	0.550164760854698
15.5200000000000	0.549603143405346
15.5300000000000	0.549046748056846
15.5400000000000	0.548496972783217
15.5500000000000	0.547951991333241
15.5600000000000	0.547413096307033
15.5700000000000	0.546879613912822
15.5800000000000	0.546352249652309
15.5900000000000	0.545829699866340
15.6000000000000	0.545312759774463
15.6100000000000	0.544801283779044
15.6200000000000	0.544295355411959
15.6300000000000	0.543794243728861
15.6400000000000	0.543298320523820
15.6500000000000	0.542807629453396
15.6600000000000	0.542322545418107
15.6700000000000	0.541841548309877
15.6800000000000	0.541366030947516
15.6900000000000	0.540895433505849
15.7000000000000	0.540429809773412
15.7100000000000	0.539968411910476
15.7200000000000	0.539512169157019
15.7300000000000	0.539061050843113
15.7400000000000	0.538613619537418
15.7500000000000	0.538171283571003
15.7600000000000	0.537733632848209
15.7700000000000	0.537299881881100
15.7800000000000	0.536870863674578
15.7900000000000	0.536446232557626
15.8000000000000	0.536025692449961
15.8100000000000	0.535610027904826
15.8200000000000	0.535197531372792
15.8300000000000	0.534789648108987
15.8400000000000	0.534385919543873
15.8500000000000	0.533985742784227
15.8600000000000	0.533589993479435
15.8700000000000	0.533198366891457
15.8800000000000	0.532809863953061
15.8900000000000	0.532425354791712
15.9000000000000	0.532044747374905
15.9100000000000	0.531667736640417
15.9200000000000	0.531294157210314
15.9300000000000	0.530924240597933
15.9400000000000	0.530558171207966
15.9500000000000	0.530195089716305
15.9600000000000	0.529835434372840
15.9700000000000	0.529479049776713
15.9800000000000	0.529126616878882
15.9900000000000	0.528785994178966
16	0.528429839946739
16.0100000000000	0.528086232069839
16.0200000000000	0.527746010492963
16.0300000000000	0.527408345206769
16.0400000000000	0.527073932928546
16.0500000000000	0.526742473980943
16.0600000000000	0.526414758440669
16.0700000000000	0.526088975914126
16.0800000000000	0.525766403779627
16.0900000000000	0.525446957872102
16.1000000000000	0.525130429492660
16.1100000000000	0.524816813852794
16.1200000000000	0.524506228066616
16.1300000000000	0.524198273840430
16.1400000000000	0.523893316194528
16.1500000000000	0.523591234742558
16.1600000000000	0.523291727839085
16.1700000000000	0.522994452025285
16.1800000000000	0.522701565757769
16.1900000000000	0.522410493777001
16.2000000000000	0.522122314106119
16.2100000000000	0.521836748060692
16.2200000000000	0.521554034442785
16.2300000000000	0.521274469134182
16.2400000000000	0.520996618800035
16.2500000000000	0.520721692197022
16.2600000000000	0.520449532714993
16.2700000000000	0.520180020587305
16.2800000000000	0.519913261667039
16.2900000000000	0.519648849362243
16.3000000000000	0.519387675678698
16.3100000000000	0.519127725940572
16.3200000000000	0.518871169630970
16.3300000000000	0.518617034744999
16.3400000000000	0.518365138450913
16.3500000000000	0.518115942796926
16.3600000000000	0.517869204631595
16.3700000000000	0.517624982463996
16.3800000000000	0.517384499633015
16.3900000000000	0.517143339846830
16.4000000000000	0.516906297336309
16.4100000000000	0.516671517310482
16.4200000000000	0.516439635469707
16.4300000000000	0.516209044430542
16.4400000000000	0.515981289783341
16.4500000000000	0.515755702281936
16.4600000000000	0.515532651808418
16.4700000000000	0.515311691528014
16.4800000000000	0.515092850608879
16.4900000000000	0.514876263298687
16.5000000000000	0.514661982427769
16.5100000000000	0.514449800911643
16.5200000000000	0.514239835068441
16.5300000000000	0.514032289569880
16.5400000000000	0.513826316559096
16.5500000000000	0.513622756154087
16.5600000000000	0.513421252373848
16.5700000000000	0.513221835535470
16.5800000000000	0.513024493384406
16.5900000000000	0.512829097199600
16.6000000000000	0.512635838618966
16.6100000000000	0.512444470929642
16.6200000000000	0.512255135512417
16.6300000000000	0.512068006036832
16.6400000000000	0.511882306233453
16.6500000000000	0.511701984438608
16.6600000000000	0.511517179436898
16.6700000000000	0.511337406338726
16.6800000000000	0.511159572410500
16.6900000000000	0.510983643278510
16.7000000000000	0.510809656414431
16.7100000000000	0.510637188804355
16.7200000000000	0.510466731514610
16.7300000000000	0.510297974189526
16.7400000000000	0.510130782975130
16.7500000000000	0.509965937338381
16.7600000000000	0.509802243054839
16.7700000000000	0.509640280496158
16.7800000000000	0.509480156832377
16.7900000000000	0.509322499217625
16.8000000000000	0.509164926455382
16.8100000000000	0.509009738768969
16.8200000000000	0.508856298675660
16.8300000000000	0.508704346112243
16.8400000000000	0.508553959115757
16.8500000000000	0.508404986321325
16.8600000000000	0.508257621121930
16.8700000000000	0.508111959003771
16.8800000000000	0.507967867773343
16.8900000000000	0.507825104531535
16.9000000000000	0.507683578688242
16.9100000000000	0.507544721715133
16.9200000000000	0.507405422355274
16.9300000000000	0.507268455431143
16.9400000000000	0.507133076840793
16.9500000000000	0.506998848571497
16.9600000000000	0.506865766346320
16.9700000000000	0.506734596718708
16.9800000000000	0.506605266711826
16.9900000000000	0.506475422403345
17	0.506352145099089
17.0100000000000	0.506222228153103
17.0200000000000	0.506096182676569
17.0300000000000	0.505972652578612
17.0400000000000	0.505850050869649
17.0500000000000	0.505728785446960
17.0600000000000	0.505608934966693
17.0700000000000	0.505490156320275
17.0800000000000	0.505372723675256
17.0900000000000	0.505256563114057
17.1000000000000	0.505141857577337
17.1100000000000	0.505028027651557
17.1200000000000	0.504915663707112
17.1300000000000	0.504804592153886
17.1400000000000	0.504694795529761
17.1500000000000	0.504586204026749
17.1600000000000	0.504479134216791
17.1700000000000	0.504372979016907
17.1800000000000	0.504268168059725
17.1900000000000	0.504164696759817
17.2000000000000	0.504062583836209
17.2100000000000	0.503961614480958
17.2200000000000	0.503862184113374
17.2300000000000	0.503763615650864
17.2400000000000	0.503666491758711
17.2500000000000	0.503570630300918
17.2600000000000	0.503476991511294
17.2700000000000	0.503382773814278
17.2800000000000	0.503290893941193
17.2900000000000	0.503199897706889
17.3000000000000	0.503110571935729
17.3100000000000	0.503022300581410
17.3200000000000	0.502935366769080
17.3300000000000	0.502849692526139
17.3400000000000	0.502765037379530
17.3500000000000	0.502682201707704
17.3600000000000	0.502608622245999
17.3700000000000	0.502519506620179
17.3800000000000	0.502440108538293
17.3900000000000	0.502362058338448
17.4000000000000	0.502285459793293
17.4100000000000	0.502210466685015
17.4200000000000	0.502135591160726
17.4300000000000	0.502062804905236
17.4400000000000	0.501990403465152
17.4500000000000	0.501920309177261
17.4600000000000	0.501851122669436
17.4700000000000	0.501783162927354
17.4800000000000	0.501716526990679
17.4900000000000	0.501651192258124
17.5000000000000	0.501587014550031
17.5100000000000	0.501524183031348
17.5200000000000	0.501462590542015
17.5300000000000	0.501402527595861
17.5400000000000	0.501343266560325
17.5500000000000	0.501285457445355
17.5600000000000	0.501233286487553
17.5700000000000	0.501173791932255
17.5800000000000	0.501120008557405
17.5900000000000	0.501067247049850
17.6000000000000	0.501015766046232
17.6100000000000	0.500965576954420
17.6200000000000	0.500917652507898
17.6300000000000	0.500869217369730
17.6400000000000	0.500822752223043
17.6500000000000	0.500777744316044
17.6600000000000	0.500734057507992
17.6700000000000	0.500691388758534
17.6800000000000	0.500650398208798
17.6900000000000	0.500609994184414
17.7000000000000	0.500571536556926
17.7100000000000	0.500533913533603
17.7200000000000	0.500497839045015
17.7300000000000	0.500462939316109
17.7400000000000	0.500429264016592
17.7500000000000	0.500397128335673
17.7600000000000	0.500365661892164
17.7700000000000	0.500336060983754
17.7800000000000	0.500310670818563
17.7900000000000	0.500280117552056
17.8000000000000	0.500254068685391
17.8100000000000	0.500229273668162
17.8200000000000	0.500206096007720
17.8300000000000	0.500184145289838
17.8400000000000	0.500162986291501
17.8500000000000	0.500142926571097
17.8600000000000	0.500124653740346
17.8700000000000	0.500107577906880
17.8800000000000	0.500091594850094
17.8900000000000	0.500076935129396
17.9000000000000	0.500063871046192
17.9100000000000	0.500051733842953
17.9200000000000	0.500040769190633
17.9300000000000	0.500031211327120
17.9400000000000	0.500022912164133
17.9500000000000	0.500016188207284
17.9600000000000	0.500010276130614
17.9700000000000	0.500005810540787
17.9800000000000	0.500002733484493
17.9900000000000	0.500000830016686
18	0.500000107183419
18.0100000000000	0.500000000000000
18.0200000000000	0.500000000000000
18.0300000000000	0.500000000000000
18.0400000000000	0.500000000000000
18.0500000000000	0.500000000000000
18.0600000000000	0.500000000000000
18.0700000000000	0.500000000000000
18.0800000000000	0.500000000000000
18.0900000000000	0.500000000000000
18.1000000000000	0.500000000000000
18.1100000000000	0.500000000000000
18.1200000000000	0.500000000000000
18.1300000000000	0.500000000000000
18.1400000000000	0.500000000000000
18.1500000000000	0.500000000000000
18.1600000000000	0.500000000000000
18.1700000000000	0.500000000000000
18.1800000000000	0.500000000000000
18.1900000000000	0.500000000000000
18.2000000000000	0.500000000000000
18.2100000000000	0.500000000000000
18.2200000000000	0.500000000000000
18.2300000000000	0.500000000000000
18.2400000000000	0.500000000000000
18.2500000000000	0.500000000000000
18.2600000000000	0.500000000000000
18.2700000000000	0.500000000000000
18.2800000000000	0.500000000000000
18.2900000000000	0.500000000000000
18.3000000000000	0.500000000000000
18.3100000000000	0.500000000000000
18.3200000000000	0.500000000000000
18.3300000000000	0.500000000000000
18.3400000000000	0.500000000000000
18.3500000000000	0.500000000000000
18.3600000000000	0.500000000000000
18.3700000000000	0.500000000000000
18.3800000000000	0.500000000000000
18.3900000000000	0.500000000000000
18.4000000000000	0.500000000000000
18.4100000000000	0.500000000000000
18.4200000000000	0.500000000000000
18.4300000000000	0.500000000000000
18.4400000000000	0.500000000000000
18.4500000000000	0.500000000000000
18.4600000000000	0.500000000000000
18.4700000000000	0.500000000000000
18.4800000000000	0.500000000000000
18.4900000000000	0.500000000000000
18.5000000000000	0.500000000000000
18.5100000000000	0.500000000000000
18.5200000000000	0.500000000000000
18.5300000000000	0.500000000000000
18.5400000000000	0.500000000000000
18.5500000000000	0.500000000000000
18.5600000000000	0.500000000000000
18.5700000000000	0.500000000000000
18.5800000000000	0.500000000000000
18.5900000000000	0.500000000000000
18.6000000000000	0.500000000000000
18.6100000000000	0.500000000000000
18.6200000000000	0.500000000000000
18.6300000000000	0.500000000000000
18.6400000000000	0.500000000000000
18.6500000000000	0.500000000000000
18.6600000000000	0.500000000000000
18.6700000000000	0.500000000000000
18.6800000000000	0.500000000000000
18.6900000000000	0.500000000000000
18.7000000000000	0.500000000000000
18.7100000000000	0.500000000000000
18.7200000000000	0.500000000000000
18.7300000000000	0.500000000000000
18.7400000000000	0.500000000000000
18.7500000000000	0.500000000000000
18.7600000000000	0.500000000000000
18.7700000000000	0.500000000000000
18.7800000000000	0.500000000000000
18.7900000000000	0.500000000000000
18.8000000000000	0.500000000000000
18.8100000000000	0.500000000000000
18.8200000000000	0.500000000000000
18.8300000000000	0.500000000000000
18.8400000000000	0.500000000000000
18.8500000000000	0.500000000000000
18.8600000000000	0.500000000000000
18.8700000000000	0.500000000000000
18.8800000000000	0.500000000000000
18.8900000000000	0.500000000000000
18.9000000000000	0.500000000000000
18.9100000000000	0.500000000000000
18.9200000000000	0.500000000000000
18.9300000000000	0.500000000000000
18.9400000000000	0.500000000000000
18.9500000000000	0.500000000000000
18.9600000000000	0.500000000000000
18.9700000000000	0.500000000000000
18.9800000000000	0.500000000000000
18.9900000000000	0.500000000000000
19	0.500000000000000
19.0100000000000	0.500000000000000
19.0200000000000	0.500000000000000
19.0300000000000	0.500000000000000
19.0400000000000	0.500000000000000
19.0500000000000	0.500000000000000
19.0600000000000	0.500000000000000
19.0700000000000	0.500000000000000
19.0800000000000	0.500000000000000
19.0900000000000	0.500000000000000
19.1000000000000	0.500000000000000
19.1100000000000	0.500000000000000
19.1200000000000	0.500000000000000
19.1300000000000	0.500000000000000
19.1400000000000	0.500000000000000
19.1500000000000	0.500000000000000
19.1600000000000	0.500000000000000
19.1700000000000	0.500000000000000
19.1800000000000	0.500000000000000
19.1900000000000	0.500000000000000
19.2000000000000	0.500000000000000
19.2100000000000	0.500000000000000
19.2200000000000	0.500000000000000
19.2300000000000	0.500000000000000
19.2400000000000	0.500000000000000
19.2500000000000	0.500000000000000
19.2600000000000	0.500000000000000
19.2700000000000	0.500000000000000
19.2800000000000	0.500000000000000
19.2900000000000	0.500000000000000
19.3000000000000	0.500000000000000
19.3100000000000	0.500000000000000
19.3200000000000	0.500000000000000
19.3300000000000	0.500000000000000
19.3400000000000	0.500000000000000
19.3500000000000	0.500000000000000
19.3600000000000	0.500000000000000
19.3700000000000	0.500000000000000
19.3800000000000	0.500000000000000
19.3900000000000	0.500000000000000
19.4000000000000	0.500000000000000
19.4100000000000	0.500000000000000
19.4200000000000	0.500000000000000
19.4300000000000	0.500000000000000
19.4400000000000	0.500000000000000
19.4500000000000	0.500000000000000
19.4600000000000	0.500000000000000
19.4700000000000	0.500000000000000
19.4800000000000	0.500000000000000
19.4900000000000	0.500000000000000
19.5000000000000	0.500000000000000
19.5100000000000	0.500000000000000
19.5200000000000	0.500000000000000
19.5300000000000	0.500000000000000
19.5400000000000	0.500000000000000
19.5500000000000	0.500000000000000
19.5600000000000	0.500000000000000
19.5700000000000	0.500000000000000
19.5800000000000	0.500000000000000
19.5900000000000	0.500000000000000
19.6000000000000	0.500000000000000
19.6100000000000	0.500000000000000
19.6200000000000	0.500000000000000
19.6300000000000	0.500000000000000
19.6400000000000	0.500000000000000
19.6500000000000	0.500000000000000
19.6600000000000	0.500000000000000
19.6700000000000	0.500000000000000
19.6800000000000	0.500000000000000
19.6900000000000	0.500000000000000
19.7000000000000	0.500000000000000
19.7100000000000	0.500000000000000
19.7200000000000	0.500000000000000
19.7300000000000	0.500000000000000
19.7400000000000	0.500000000000000
19.7500000000000	0.500000000000000
19.7600000000000	0.500000000000000
19.7700000000000	0.500000000000000
19.7800000000000	0.500000000000000
19.7900000000000	0.500000000000000
19.8000000000000	0.500000000000000
19.8100000000000	0.500000000000000
19.8200000000000	0.500000000000000
19.8300000000000	0.500000000000000
19.8400000000000	0.500000000000000
19.8500000000000	0.500000000000000
19.8600000000000	0.500000000000000
19.8700000000000	0.500000000000000
19.8800000000000	0.500000000000000
19.8900000000000	0.500000000000000
19.9000000000000	0.500000000000000
19.9100000000000	0.500000000000000
19.9200000000000	0.500000000000000
19.9300000000000	0.500000000000000
19.9400000000000	0.500000000000000
19.9500000000000	0.500000000000000
19.9600000000000	0.500000000000000
19.9700000000000	0.500000000000000
19.9800000000000	0.500000000000000
19.9900000000000	0.500000000000000
20	0.500000000000000
20.0100000000000	0.500000000000000
20.0200000000000	0.500000000000000
20.0300000000000	0.500000000000000
20.0400000000000	0.500000000000000
20.0500000000000	0.500000000000000
20.0600000000000	0.500000000000000
20.0700000000000	0.500000000000000
20.0800000000000	0.500000000000000
20.0900000000000	0.500000000000000
20.1000000000000	0.500000000000000
20.1100000000000	0.500000000000000
20.1200000000000	0.500000000000000
20.1300000000000	0.500000000000000
20.1400000000000	0.500000000000000
20.1500000000000	0.500000000000000
20.1600000000000	0.500000000000000
20.1700000000000	0.500000000000000
20.1800000000000	0.500000000000000
20.1900000000000	0.500000000000000
20.2000000000000	0.500000000000000
20.2100000000000	0.500000000000000
20.2200000000000	0.500000000000000
20.2300000000000	0.500000000000000
20.2400000000000	0.500000000000000
20.2500000000000	0.500000000000000
20.2600000000000	0.500000000000000
20.2700000000000	0.500000000000000
20.2800000000000	0.500000000000000
20.2900000000000	0.500000000000000
20.3000000000000	0.500000000000000
20.3100000000000	0.500000000000000
20.3200000000000	0.500000000000000
20.3300000000000	0.500000000000000
20.3400000000000	0.500000000000000
20.3500000000000	0.500000000000000
20.3600000000000	0.500000000000000
20.3700000000000	0.500000000000000
20.3800000000000	0.500000000000000
20.3900000000000	0.500000000000000
20.4000000000000	0.500000000000000
20.4100000000000	0.500000000000000
20.4200000000000	0.500000000000000
20.4300000000000	0.500000000000000
20.4400000000000	0.500000000000000
20.4500000000000	0.500000000000000
20.4600000000000	0.500000000000000
20.4700000000000	0.500000000000000
20.4800000000000	0.500000000000000
20.4900000000000	0.500000000000000
20.5000000000000	0.500000000000000
20.5100000000000	0.500000000000000
20.5200000000000	0.500000000000000
20.5300000000000	0.500000000000000
20.5400000000000	0.500000000000000
20.5500000000000	0.500000000000000
20.5600000000000	0.500000000000000
20.5700000000000	0.500000000000000
20.5800000000000	0.500000000000000
20.5900000000000	0.500000000000000
20.6000000000000	0.500000000000000
20.6100000000000	0.500000000000000
20.6200000000000	0.500000000000000
20.6300000000000	0.500000000000000
20.6400000000000	0.500000000000000
20.6500000000000	0.500000000000000
20.6600000000000	0.500000000000000
20.6700000000000	0.500000000000000
20.6800000000000	0.500000000000000
20.6900000000000	0.500000000000000
20.7000000000000	0.500000000000000
20.7100000000000	0.500000000000000
20.7200000000000	0.500000000000000
20.7300000000000	0.500000000000000
20.7400000000000	0.500000000000000
20.7500000000000	0.500000000000000
20.7600000000000	0.500000000000000
20.7700000000000	0.500000000000000
20.7800000000000	0.500000000000000
20.7900000000000	0.500000000000000
20.8000000000000	0.500000000000000
20.8100000000000	0.500000000000000
20.8200000000000	0.500000000000000
20.8300000000000	0.500000000000000
20.8400000000000	0.500000000000000
20.8500000000000	0.500000000000000
20.8600000000000	0.500000000000000
20.8700000000000	0.500000000000000
20.8800000000000	0.500000000000000
20.8900000000000	0.500000000000000
20.9000000000000	0.500000000000000
20.9100000000000	0.500000000000000
20.9200000000000	0.500000000000000
20.9300000000000	0.500000000000000
20.9400000000000	0.500000000000000
20.9500000000000	0.500000000000000
20.9600000000000	0.500000000000000
20.9700000000000	0.500000000000000
20.9800000000000	0.500000000000000
20.9900000000000	0.500000000000000
21	0.500000000000000
21.0100000000000	0.500000000000000
21.0200000000000	0.500000000000000
21.0300000000000	0.500000000000000
21.0400000000000	0.500000000000000
21.0500000000000	0.500000000000000
21.0600000000000	0.500000000000000
21.0700000000000	0.500000000000000
21.0800000000000	0.500000000000000
21.0900000000000	0.500000000000000
21.1000000000000	0.500000000000000
21.1100000000000	0.500000000000000
21.1200000000000	0.500000000000000
21.1300000000000	0.500000000000000
21.1400000000000	0.500000000000000
21.1500000000000	0.500000000000000
21.1600000000000	0.500000000000000
21.1700000000000	0.500000000000000
21.1800000000000	0.500000000000000
21.1900000000000	0.500000000000000
21.2000000000000	0.500000000000000
21.2100000000000	0.500000000000000
21.2200000000000	0.500000000000000
21.2300000000000	0.500000000000000
21.2400000000000	0.500000000000000
21.2500000000000	0.500000000000000
21.2600000000000	0.500000000000000
21.2700000000000	0.500000000000000
21.2800000000000	0.500000000000000
21.2900000000000	0.500000000000000
21.3000000000000	0.500000000000000
21.3100000000000	0.500000000000000
21.3200000000000	0.500000000000000
21.3300000000000	0.500000000000000
21.3400000000000	0.500000000000000
21.3500000000000	0.500000000000000
21.3600000000000	0.500000000000000
21.3700000000000	0.500000000000000
21.3800000000000	0.500000000000000
21.3900000000000	0.500000000000000
21.4000000000000	0.500000000000000
21.4100000000000	0.500000000000000
21.4200000000000	0.500000000000000
21.4300000000000	0.500000000000000
21.4400000000000	0.500000000000000
21.4500000000000	0.500000000000000
21.4600000000000	0.500000000000000
21.4700000000000	0.500000000000000
21.4800000000000	0.500000000000000
21.4900000000000	0.500000000000000
21.5000000000000	0.500000000000000
21.5100000000000	0.500000000000000
21.5200000000000	0.500000000000000
21.5300000000000	0.500000000000000
21.5400000000000	0.500000000000000
21.5500000000000	0.500000000000000
21.5600000000000	0.500000000000000
21.5700000000000	0.500000000000000
21.5800000000000	0.500000000000000
21.5900000000000	0.500000000000000
21.6000000000000	0.500000000000000
21.6100000000000	0.500000000000000
21.6200000000000	0.500000000000000
21.6300000000000	0.500000000000000
21.6400000000000	0.500000000000000
21.6500000000000	0.500000000000000
21.6600000000000	0.500000000000000
21.6700000000000	0.500000000000000
21.6800000000000	0.500000000000000
21.6900000000000	0.500000000000000
21.7000000000000	0.500000000000000
21.7100000000000	0.500000000000000
21.7200000000000	0.500000000000000
21.7300000000000	0.500000000000000
21.7400000000000	0.500000000000000
21.7500000000000	0.500000000000000
21.7600000000000	0.500000000000000
21.7700000000000	0.500000000000000
21.7800000000000	0.500000000000000
21.7900000000000	0.500000000000000
21.8000000000000	0.500000000000000
21.8100000000000	0.500000000000000
21.8200000000000	0.500000000000000
21.8300000000000	0.500000000000000
21.8400000000000	0.500000000000000
21.8500000000000	0.500000000000000
21.8600000000000	0.500000000000000
21.8700000000000	0.500000000000000
21.8800000000000	0.500000000000000
21.8900000000000	0.500000000000000
21.9000000000000	0.500000000000000
21.9100000000000	0.500000000000000
21.9200000000000	0.500000000000000
21.9300000000000	0.500000000000000
21.9400000000000	0.500000000000000
21.9500000000000	0.500000000000000
21.9600000000000	0.500000000000000
21.9700000000000	0.500000000000000
21.9800000000000	0.500000000000000
21.9900000000000	0.500000000000000
22	0.500000000000000
22.0100000000000	0.500000000000000
22.0200000000000	0.500000000000000
22.0300000000000	0.500000000000000
22.0400000000000	0.500000000000000
22.0500000000000	0.500000000000000
22.0600000000000	0.500000000000000
22.0700000000000	0.500000000000000
22.0800000000000	0.500000000000000
22.0900000000000	0.500000000000000
22.1000000000000	0.500000000000000
22.1100000000000	0.500000000000000
22.1200000000000	0.500000000000000
22.1300000000000	0.500000000000000
22.1400000000000	0.500000000000000
22.1500000000000	0.500000000000000
22.1600000000000	0.500000000000000
22.1700000000000	0.500000000000000
22.1800000000000	0.500000000000000
22.1900000000000	0.500000000000000
22.2000000000000	0.500000000000000
22.2100000000000	0.500000000000000
22.2200000000000	0.500000000000000
22.2300000000000	0.500000000000000
22.2400000000000	0.500000000000000
22.2500000000000	0.500000000000000
22.2600000000000	0.500000000000000
22.2700000000000	0.500000000000000
22.2800000000000	0.500000000000000
22.2900000000000	0.500000000000000
22.3000000000000	0.500000000000000
22.3100000000000	0.500000000000000
22.3200000000000	0.500000000000000
22.3300000000000	0.500000000000000
22.3400000000000	0.500000000000000
22.3500000000000	0.500000000000000
22.3600000000000	0.500000000000000
22.3700000000000	0.500000000000000
22.3800000000000	0.500000000000000
22.3900000000000	0.500000000000000
22.4000000000000	0.500000000000000
22.4100000000000	0.500000000000000
22.4200000000000	0.500000000000000
22.4300000000000	0.500000000000000
22.4400000000000	0.500000000000000
22.4500000000000	0.500000000000000
22.4600000000000	0.500000000000000
22.4700000000000	0.500000000000000
22.4800000000000	0.500000000000000
22.4900000000000	0.500000000000000
22.5000000000000	0.500000000000000
22.5100000000000	0.500000000000000
22.5200000000000	0.500000000000000
22.5300000000000	0.500000000000000
22.5400000000000	0.500000000000000
22.5500000000000	0.500000000000000
22.5600000000000	0.500000000000000
22.5700000000000	0.500000000000000
22.5800000000000	0.500000000000000
22.5900000000000	0.500000000000000
22.6000000000000	0.500000000000000
22.6100000000000	0.500000000000000
22.6200000000000	0.500000000000000
22.6300000000000	0.500000000000000
22.6400000000000	0.500000000000000
22.6500000000000	0.500000000000000
22.6600000000000	0.500000000000000
22.6700000000000	0.500000000000000
22.6800000000000	0.500000000000000
22.6900000000000	0.500000000000000
22.7000000000000	0.500000000000000
22.7100000000000	0.500000000000000
22.7200000000000	0.500000000000000
22.7300000000000	0.500000000000000
22.7400000000000	0.500000000000000
22.7500000000000	0.500000000000000
22.7600000000000	0.500000000000000
22.7700000000000	0.500000000000000
22.7800000000000	0.500000000000000
22.7900000000000	0.500000000000000
22.8000000000000	0.500000000000000
22.8100000000000	0.500000000000000
22.8200000000000	0.500000000000000
22.8300000000000	0.500000000000000
22.8400000000000	0.500000000000000
22.8500000000000	0.500000000000000
22.8600000000000	0.500000000000000
22.8700000000000	0.500000000000000
22.8800000000000	0.500000000000000
22.8900000000000	0.500000000000000
22.9000000000000	0.500000000000000
22.9100000000000	0.500000000000000
22.9200000000000	0.500000000000000
22.9300000000000	0.500000000000000
22.9400000000000	0.500000000000000
22.9500000000000	0.500000000000000
22.9600000000000	0.500000000000000
22.9700000000000	0.500000000000000
22.9800000000000	0.500000000000000
22.9900000000000	0.500000000000000
23	0.500000000000000
23.0100000000000	0.500000000000000
23.0200000000000	0.500000000000000
23.0300000000000	0.500000000000000
23.0400000000000	0.500000000000000
23.0500000000000	0.500000000000000
23.0600000000000	0.500000000000000
23.0700000000000	0.500000000000000
23.0800000000000	0.500000000000000
23.0900000000000	0.500000000000000
23.1000000000000	0.500000000000000
23.1100000000000	0.500000000000000
23.1200000000000	0.500000000000000
23.1300000000000	0.500000000000000
23.1400000000000	0.500000000000000
23.1500000000000	0.500000000000000
23.1600000000000	0.500000000000000
23.1700000000000	0.500000000000000
23.1800000000000	0.500000000000000
23.1900000000000	0.500000000000000
23.2000000000000	0.500000000000000
23.2100000000000	0.500000000000000
23.2200000000000	0.500000000000000
23.2300000000000	0.500000000000000
23.2400000000000	0.500000000000000
23.2500000000000	0.500000000000000
23.2600000000000	0.500000000000000
23.2700000000000	0.500000000000000
23.2800000000000	0.500000000000000
23.2900000000000	0.500000000000000
23.3000000000000	0.500000000000000
23.3100000000000	0.500000000000000
23.3200000000000	0.500000000000000
23.3300000000000	0.500000000000000
23.3400000000000	0.500000000000000
23.3500000000000	0.500000000000000
23.3600000000000	0.500000000000000
23.3700000000000	0.500000000000000
23.3800000000000	0.500000000000000
23.3900000000000	0.500000000000000
23.4000000000000	0.500000000000000
23.4100000000000	0.500000000000000
23.4200000000000	0.500000000000000
23.4300000000000	0.500000000000000
23.4400000000000	0.500000000000000
23.4500000000000	0.500000000000000
23.4600000000000	0.500000000000000
23.4700000000000	0.500000000000000
23.4800000000000	0.500000000000000
23.4900000000000	0.500000000000000
23.5000000000000	0.500000000000000
23.5100000000000	0.500000000000000
23.5200000000000	0.500000000000000
23.5300000000000	0.500000000000000
23.5400000000000	0.500000000000000
23.5500000000000	0.500000000000000
23.5600000000000	0.500000000000000
23.5700000000000	0.500000000000000
23.5800000000000	0.500000000000000
23.5900000000000	0.500000000000000
23.6000000000000	0.500000000000000
23.6100000000000	0.500000000000000
23.6200000000000	0.500000000000000
23.6300000000000	0.500000000000000
23.6400000000000	0.500000000000000
23.6500000000000	0.500000000000000
23.6600000000000	0.500000000000000
23.6700000000000	0.500000000000000
23.6800000000000	0.500000000000000
23.6900000000000	0.500000000000000
23.7000000000000	0.500000000000000
23.7100000000000	0.500000000000000
23.7200000000000	0.500000000000000
23.7300000000000	0.500000000000000
23.7400000000000	0.500000000000000
23.7500000000000	0.500000000000000
23.7600000000000	0.500000000000000
23.7700000000000	0.500000000000000
23.7800000000000	0.500000000000000
23.7900000000000	0.500000000000000
23.8000000000000	0.500000000000000
23.8100000000000	0.500000000000000
23.8200000000000	0.500000000000000
23.8300000000000	0.500000000000000
23.8400000000000	0.500000000000000
23.8500000000000	0.500000000000000
23.8600000000000	0.500000000000000
23.8700000000000	0.500000000000000
23.8800000000000	0.500000000000000
23.8900000000000	0.500000000000000
23.9000000000000	0.500000000000000
23.9100000000000	0.500000000000000
23.9200000000000	0.500000000000000
23.9300000000000	0.500000000000000
23.9400000000000	0.500000000000000
23.9500000000000	0.500000000000000
23.9600000000000	0.500000000000000
23.9700000000000	0.500000000000000
23.9800000000000	0.500000000000000
23.9900000000000	0.500000000000000
24	0.500000000000000
24.0100000000000	0.500000000000000
24.0200000000000	0.500000000000000
24.0300000000000	0.500000000000000
24.0400000000000	0.500000000000000
24.0500000000000	0.500000000000000
24.0600000000000	0.500000000000000
24.0700000000000	0.500000000000000
24.0800000000000	0.500000000000000
24.0900000000000	0.500000000000000
24.1000000000000	0.500000000000000
24.1100000000000	0.500000000000000
24.1200000000000	0.500000000000000
24.1300000000000	0.500000000000000
24.1400000000000	0.500000000000000
24.1500000000000	0.500000000000000
24.1600000000000	0.500000000000000
24.1700000000000	0.500000000000000
24.1800000000000	0.500000000000000
24.1900000000000	0.500000000000000
24.2000000000000	0.500000000000000
24.2100000000000	0.500000000000000
24.2200000000000	0.500000000000000
24.2300000000000	0.500000000000000
24.2400000000000	0.500000000000000
24.2500000000000	0.500000000000000
24.2600000000000	0.500000000000000
24.2700000000000	0.500000000000000
24.2800000000000	0.500000000000000
24.2900000000000	0.500000000000000
24.3000000000000	0.500000000000000
24.3100000000000	0.500000000000000
24.3200000000000	0.500000000000000
24.3300000000000	0.500000000000000
24.3400000000000	0.500000000000000
24.3500000000000	0.500000000000000
24.3600000000000	0.500000000000000
24.3700000000000	0.500000000000000
24.3800000000000	0.500000000000000
24.3900000000000	0.500000000000000
24.4000000000000	0.500000000000000
24.4100000000000	0.500000000000000
24.4200000000000	0.500000000000000
24.4300000000000	0.500000000000000
24.4400000000000	0.500000000000000
24.4500000000000	0.500000000000000
24.4600000000000	0.500000000000000
24.4700000000000	0.500000000000000
24.4800000000000	0.500000000000000
24.4900000000000	0.500000000000000
24.5000000000000	0.500000000000000
24.5100000000000	0.500000000000000
24.5200000000000	0.500000000000000
24.5300000000000	0.500000000000000
24.5400000000000	0.500000000000000
24.5500000000000	0.500000000000000
24.5600000000000	0.500000000000000
24.5700000000000	0.500000000000000
24.5800000000000	0.500000000000000
24.5900000000000	0.500000000000000
24.6000000000000	0.500000000000000
24.6100000000000	0.500000000000000
24.6200000000000	0.500000000000000
24.6300000000000	0.500000000000000
24.6400000000000	0.500000000000000
24.6500000000000	0.500000000000000
24.6600000000000	0.500000000000000
24.6700000000000	0.500000000000000
24.6800000000000	0.500000000000000
24.6900000000000	0.500000000000000
24.7000000000000	0.500000000000000
24.7100000000000	0.500000000000000
24.7200000000000	0.500000000000000
24.7300000000000	0.500000000000000
24.7400000000000	0.500000000000000
24.7500000000000	0.500000000000000
24.7600000000000	0.500000000000000
24.7700000000000	0.500000000000000
24.7800000000000	0.500000000000000
24.7900000000000	0.500000000000000
24.8000000000000	0.500000000000000
24.8100000000000	0.500000000000000
24.8200000000000	0.500000000000000
24.8300000000000	0.500000000000000
24.8400000000000	0.500000000000000
24.8500000000000	0.500000000000000
24.8600000000000	0.500000000000000
24.8700000000000	0.500000000000000
24.8800000000000	0.500000000000000
24.8900000000000	0.500000000000000
24.9000000000000	0.500000000000000
24.9100000000000	0.500000000000000
24.9200000000000	0.500000000000000
24.9300000000000	0.500000000000000
24.9400000000000	0.500000000000000
24.9500000000000	0.500000000000000
24.9600000000000	0.500000000000000
24.9700000000000	0.500000000000000
24.9800000000000	0.500000000000000
24.9900000000000	0.500000000000000
25	0.500000000000000
25.0100000000000	0.500000000000000
25.0200000000000	0.500000000000000
25.0300000000000	0.500000000000000
25.0400000000000	0.500000000000000
25.0500000000000	0.500000000000000
25.0600000000000	0.500000000000000
25.0700000000000	0.500000000000000
25.0800000000000	0.500000000000000
25.0900000000000	0.500000000000000
25.1000000000000	0.500000000000000
25.1100000000000	0.500000000000000
25.1200000000000	0.500000000000000
25.1300000000000	0.500000000000000
25.1400000000000	0.500000000000000
25.1500000000000	0.500000000000000
25.1600000000000	0.500000000000000
25.1700000000000	0.500000000000000
25.1800000000000	0.500000000000000
25.1900000000000	0.500000000000000
25.2000000000000	0.500000000000000
25.2100000000000	0.500000000000000
25.2200000000000	0.500000000000000
25.2300000000000	0.500000000000000
25.2400000000000	0.500000000000000
25.2500000000000	0.500000000000000
25.2600000000000	0.500000000000000
25.2700000000000	0.500000000000000
25.2800000000000	0.500000000000000
25.2900000000000	0.500000000000000
25.3000000000000	0.500000000000000
25.3100000000000	0.500000000000000
25.3200000000000	0.500000000000000
25.3300000000000	0.500000000000000
25.3400000000000	0.500000000000000
25.3500000000000	0.500000000000000
25.3600000000000	0.500000000000000
25.3700000000000	0.500000000000000
25.3800000000000	0.500000000000000
25.3900000000000	0.500000000000000
25.4000000000000	0.500000000000000
25.4100000000000	0.500000000000000
25.4200000000000	0.500000000000000
25.4300000000000	0.500000000000000
25.4400000000000	0.500000000000000
25.4500000000000	0.500000000000000
25.4600000000000	0.500000000000000
25.4700000000000	0.500000000000000
25.4800000000000	0.500000000000000
25.4900000000000	0.500000000000000
25.5000000000000	0.500000000000000
25.5100000000000	0.500000000000000
25.5200000000000	0.500000000000000
25.5300000000000	0.500000000000000
25.5400000000000	0.500000000000000
25.5500000000000	0.500000000000000
25.5600000000000	0.500000000000000
25.5700000000000	0.500000000000000
25.5800000000000	0.500000000000000
25.5900000000000	0.500000000000000
25.6000000000000	0.500000000000000
25.6100000000000	0.500000000000000
25.6200000000000	0.500000000000000
25.6300000000000	0.500000000000000
25.6400000000000	0.500000000000000
25.6500000000000	0.500000000000000
25.6600000000000	0.500000000000000
25.6700000000000	0.500000000000000
25.6800000000000	0.500000000000000
25.6900000000000	0.500000000000000
25.7000000000000	0.500000000000000
25.7100000000000	0.500000000000000
25.7200000000000	0.500000000000000
25.7300000000000	0.500000000000000
25.7400000000000	0.500000000000000
25.7500000000000	0.500000000000000
25.7600000000000	0.500000000000000
25.7700000000000	0.500000000000000
25.7800000000000	0.500000000000000
25.7900000000000	0.500000000000000
25.8000000000000	0.500000000000000
25.8100000000000	0.500000000000000
25.8200000000000	0.500000000000000
25.8300000000000	0.500000000000000
25.8400000000000	0.500000000000000
25.8500000000000	0.500000000000000
25.8600000000000	0.500000000000000
25.8700000000000	0.500000000000000
25.8800000000000	0.500000000000000
25.8900000000000	0.500000000000000
25.9000000000000	0.500000000000000
25.9100000000000	0.500000000000000
25.9200000000000	0.500000000000000
25.9300000000000	0.500000000000000
25.9400000000000	0.500000000000000
25.9500000000000	0.500000000000000
25.9600000000000	0.500000000000000
25.9700000000000	0.500000000000000
25.9800000000000	0.500000000000000
25.9900000000000	0.500000000000000
26	0.500000000000000
26.0100000000000	0.500000000000000
26.0200000000000	0.500000000000000
26.0300000000000	0.500000000000000
26.0400000000000	0.500000000000000
26.0500000000000	0.500000000000000
26.0600000000000	0.500000000000000
26.0700000000000	0.500000000000000
26.0800000000000	0.500000000000000
26.0900000000000	0.500000000000000
26.1000000000000	0.500000000000000
26.1100000000000	0.500000000000000
26.1200000000000	0.500000000000000
26.1300000000000	0.500000000000000
26.1400000000000	0.500000000000000
26.1500000000000	0.500000000000000
26.1600000000000	0.500000000000000
26.1700000000000	0.500000000000000
26.1800000000000	0.500000000000000
26.1900000000000	0.500000000000000
26.2000000000000	0.500000000000000
26.2100000000000	0.500000000000000
26.2200000000000	0.500000000000000
26.2300000000000	0.500000000000000
26.2400000000000	0.500000000000000
26.2500000000000	0.500000000000000
26.2600000000000	0.500000000000000
26.2700000000000	0.500000000000000
26.2800000000000	0.500000000000000
26.2900000000000	0.500000000000000
26.3000000000000	0.500000000000000
26.3100000000000	0.500000000000000
26.3200000000000	0.500000000000000
26.3300000000000	0.500000000000000
26.3400000000000	0.500000000000000
26.3500000000000	0.500000000000000
26.3600000000000	0.500000000000000
26.3700000000000	0.500000000000000
26.3800000000000	0.500000000000000
26.3900000000000	0.500000000000000
26.4000000000000	0.500000000000000
26.4100000000000	0.500000000000000
26.4200000000000	0.500000000000000
26.4300000000000	0.500000000000000
26.4400000000000	0.500000000000000
26.4500000000000	0.500000000000000
26.4600000000000	0.500000000000000
26.4700000000000	0.500000000000000
26.4800000000000	0.500000000000000
26.4900000000000	0.500000000000000
26.5000000000000	0.500000000000000
26.5100000000000	0.500000000000000
26.5200000000000	0.500000000000000
26.5300000000000	0.500000000000000
26.5400000000000	0.500000000000000
26.5500000000000	0.500000000000000
26.5600000000000	0.500000000000000
26.5700000000000	0.500000000000000
26.5800000000000	0.500000000000000
26.5900000000000	0.500000000000000
26.6000000000000	0.500000000000000
26.6100000000000	0.500000000000000
26.6200000000000	0.500000000000000
26.6300000000000	0.500000000000000
26.6400000000000	0.500000000000000
26.6500000000000	0.500000000000000
26.6600000000000	0.500000000000000
26.6700000000000	0.500000000000000
26.6800000000000	0.500000000000000
26.6900000000000	0.500000000000000
26.7000000000000	0.500000000000000
26.7100000000000	0.500000000000000
26.7200000000000	0.500000000000000
26.7300000000000	0.500000000000000
26.7400000000000	0.500000000000000
26.7500000000000	0.500000000000000
26.7600000000000	0.500000000000000
26.7700000000000	0.500000000000000
26.7800000000000	0.500000000000000
26.7900000000000	0.500000000000000
26.8000000000000	0.500000000000000
26.8100000000000	0.500000000000000
26.8200000000000	0.500000000000000
26.8300000000000	0.500000000000000
26.8400000000000	0.500000000000000
26.8500000000000	0.500000000000000
26.8600000000000	0.500000000000000
26.8700000000000	0.500000000000000
26.8800000000000	0.500000000000000
26.8900000000000	0.500000000000000
26.9000000000000	0.500000000000000
26.9100000000000	0.500000000000000
26.9200000000000	0.500000000000000
26.9300000000000	0.500000000000000
26.9400000000000	0.500000000000000
26.9500000000000	0.500000000000000
26.9600000000000	0.500000000000000
26.9700000000000	0.500000000000000
26.9800000000000	0.500000000000000
26.9900000000000	0.500000000000000
27	0.500000000000000
27.0100000000000	0.500000000000000
27.0200000000000	0.500000000000000
27.0300000000000	0.500000000000000
27.0400000000000	0.500000000000000
27.0500000000000	0.500000000000000
27.0600000000000	0.500000000000000
27.0700000000000	0.500000000000000
27.0800000000000	0.500000000000000
27.0900000000000	0.500000000000000
27.1000000000000	0.500000000000000
27.1100000000000	0.500000000000000
27.1200000000000	0.500000000000000
27.1300000000000	0.500000000000000
27.1400000000000	0.500000000000000
27.1500000000000	0.500000000000000
27.1600000000000	0.500000000000000
27.1700000000000	0.500000000000000
27.1800000000000	0.500000000000000
27.1900000000000	0.500000000000000
27.2000000000000	0.500000000000000
27.2100000000000	0.500000000000000
27.2200000000000	0.500000000000000
27.2300000000000	0.500000000000000
27.2400000000000	0.500000000000000
27.2500000000000	0.500000000000000
27.2600000000000	0.500000000000000
27.2700000000000	0.500000000000000
27.2800000000000	0.500000000000000
27.2900000000000	0.500000000000000
27.3000000000000	0.500000000000000
27.3100000000000	0.500000000000000
27.3200000000000	0.500000000000000
27.3300000000000	0.500000000000000
27.3400000000000	0.500000000000000
27.3500000000000	0.500000000000000
27.3600000000000	0.500000000000000
27.3700000000000	0.500000000000000
27.3800000000000	0.500000000000000
27.3900000000000	0.500000000000000
27.4000000000000	0.500000000000000
27.4100000000000	0.500000000000000
27.4200000000000	0.500000000000000
27.4300000000000	0.500000000000000
27.4400000000000	0.500000000000000
27.4500000000000	0.500000000000000
27.4600000000000	0.500000000000000
27.4700000000000	0.500000000000000
27.4800000000000	0.500000000000000
27.4900000000000	0.500000000000000
27.5000000000000	0.500000000000000
27.5100000000000	0.500000000000000
27.5200000000000	0.500000000000000
27.5300000000000	0.500000000000000
27.5400000000000	0.500000000000000
27.5500000000000	0.500000000000000
27.5600000000000	0.500000000000000
27.5700000000000	0.500000000000000
27.5800000000000	0.500000000000000
27.5900000000000	0.500000000000000
27.6000000000000	0.500000000000000
27.6100000000000	0.500000000000000
27.6200000000000	0.500000000000000
27.6300000000000	0.500000000000000
27.6400000000000	0.500000000000000
27.6500000000000	0.500000000000000
27.6600000000000	0.500000000000000
27.6700000000000	0.500000000000000
27.6800000000000	0.500000000000000
27.6900000000000	0.500000000000000
27.7000000000000	0.500000000000000
27.7100000000000	0.500000000000000
27.7200000000000	0.500000000000000
27.7300000000000	0.500000000000000
27.7400000000000	0.500000000000000
27.7500000000000	0.500000000000000
27.7600000000000	0.500000000000000
27.7700000000000	0.500000000000000
27.7800000000000	0.500000000000000
27.7900000000000	0.500000000000000
27.8000000000000	0.500000000000000
27.8100000000000	0.500000000000000
27.8200000000000	0.500000000000000
27.8300000000000	0.500000000000000
27.8400000000000	0.500000000000000
27.8500000000000	0.500000000000000
27.8600000000000	0.500000000000000
27.8700000000000	0.500000000000000
27.8800000000000	0.500000000000000
27.8900000000000	0.500000000000000
27.9000000000000	0.500000000000000
27.9100000000000	0.500000000000000
27.9200000000000	0.500000000000000
27.9300000000000	0.500000000000000
27.9400000000000	0.500000000000000
27.9500000000000	0.500000000000000
27.9600000000000	0.500000000000000
27.9700000000000	0.500000000000000
27.9800000000000	0.500000000000000
27.9900000000000	0.500000000000000
28	0.500000000000000
28.0100000000000	0.500000000000000
28.0200000000000	0.500000000000000
28.0300000000000	0.500000000000000
28.0400000000000	0.500000000000000
28.0500000000000	0.500000000000000
28.0600000000000	0.500000000000000
28.0700000000000	0.500000000000000
28.0800000000000	0.500000000000000
28.0900000000000	0.500000000000000
28.1000000000000	0.500000000000000
28.1100000000000	0.500000000000000
28.1200000000000	0.500000000000000
28.1300000000000	0.500000000000000
28.1400000000000	0.500000000000000
28.1500000000000	0.500000000000000
28.1600000000000	0.500000000000000
28.1700000000000	0.500000000000000
28.1800000000000	0.500000000000000
28.1900000000000	0.500000000000000
28.2000000000000	0.500000000000000
28.2100000000000	0.500000000000000
28.2200000000000	0.500000000000000
28.2300000000000	0.500000000000000
28.2400000000000	0.500000000000000
28.2500000000000	0.500000000000000
28.2600000000000	0.500000000000000
28.2700000000000	0.500000000000000
28.2800000000000	0.500000000000000
28.2900000000000	0.500000000000000
28.3000000000000	0.500000000000000
28.3100000000000	0.500000000000000
28.3200000000000	0.500000000000000
28.3300000000000	0.500000000000000
28.3400000000000	0.500000000000000
28.3500000000000	0.500000000000000
28.3600000000000	0.500000000000000
28.3700000000000	0.500000000000000
28.3800000000000	0.500000000000000
28.3900000000000	0.500000000000000
28.4000000000000	0.500000000000000
28.4100000000000	0.500000000000000
28.4200000000000	0.500000000000000
28.4300000000000	0.500000000000000
28.4400000000000	0.500000000000000
28.4500000000000	0.500000000000000
28.4600000000000	0.500000000000000
28.4700000000000	0.500000000000000
28.4800000000000	0.500000000000000
28.4900000000000	0.500000000000000
28.5000000000000	0.500000000000000
28.5100000000000	0.500000000000000
28.5200000000000	0.500000000000000
28.5300000000000	0.500000000000000
28.5400000000000	0.500000000000000
28.5500000000000	0.500000000000000
28.5600000000000	0.500000000000000
28.5700000000000	0.500000000000000
28.5800000000000	0.500000000000000
28.5900000000000	0.500000000000000
28.6000000000000	0.500000000000000
28.6100000000000	0.500000000000000
28.6200000000000	0.500000000000000
28.6300000000000	0.500000000000000
28.6400000000000	0.500000000000000
28.6500000000000	0.500000000000000
28.6600000000000	0.500000000000000
28.6700000000000	0.500000000000000
28.6800000000000	0.500000000000000
28.6900000000000	0.500000000000000
28.7000000000000	0.500000000000000
28.7100000000000	0.500000000000000
28.7200000000000	0.500000000000000
28.7300000000000	0.500000000000000
28.7400000000000	0.500000000000000
28.7500000000000	0.500000000000000
28.7600000000000	0.500000000000000
28.7700000000000	0.500000000000000
28.7800000000000	0.500000000000000
28.7900000000000	0.500000000000000
28.8000000000000	0.500000000000000
28.8100000000000	0.500000000000000
28.8200000000000	0.500000000000000
28.8300000000000	0.500000000000000
28.8400000000000	0.500000000000000
28.8500000000000	0.500000000000000
28.8600000000000	0.500000000000000
28.8700000000000	0.500000000000000
28.8800000000000	0.500000000000000
28.8900000000000	0.500000000000000
28.9000000000000	0.500000000000000
28.9100000000000	0.500000000000000
28.9200000000000	0.500000000000000
28.9300000000000	0.500000000000000
28.9400000000000	0.500000000000000
28.9500000000000	0.500000000000000
28.9600000000000	0.500000000000000
28.9700000000000	0.500000000000000
28.9800000000000	0.500000000000000
28.9900000000000	0.500000000000000
29	0.500000000000000
29.0100000000000	0.500000000000000
29.0200000000000	0.500000000000000
29.0300000000000	0.500000000000000
29.0400000000000	0.500000000000000
29.0500000000000	0.500000000000000
29.0600000000000	0.500000000000000
29.0700000000000	0.500000000000000
29.0800000000000	0.500000000000000
29.0900000000000	0.500000000000000
29.1000000000000	0.500000000000000
29.1100000000000	0.500000000000000
29.1200000000000	0.500000000000000
29.1300000000000	0.500000000000000
29.1400000000000	0.500000000000000
29.1500000000000	0.500000000000000
29.1600000000000	0.500000000000000
29.1700000000000	0.500000000000000
29.1800000000000	0.500000000000000
29.1900000000000	0.500000000000000
29.2000000000000	0.500000000000000
29.2100000000000	0.500000000000000
29.2200000000000	0.500000000000000
29.2300000000000	0.500000000000000
29.2400000000000	0.500000000000000
29.2500000000000	0.500000000000000
29.2600000000000	0.500000000000000
29.2700000000000	0.500000000000000
29.2800000000000	0.500000000000000
29.2900000000000	0.500000000000000
29.3000000000000	0.500000000000000
29.3100000000000	0.500000000000000
29.3200000000000	0.500000000000000
29.3300000000000	0.500000000000000
29.3400000000000	0.500000000000000
29.3500000000000	0.500000000000000
29.3600000000000	0.500000000000000
29.3700000000000	0.500000000000000
29.3800000000000	0.500000000000000
29.3900000000000	0.500000000000000
29.4000000000000	0.500000000000000
29.4100000000000	0.500000000000000
29.4200000000000	0.500000000000000
29.4300000000000	0.500000000000000
29.4400000000000	0.500000000000000
29.4500000000000	0.500000000000000
29.4600000000000	0.500000000000000
29.4700000000000	0.500000000000000
29.4800000000000	0.500000000000000
29.4900000000000	0.500000000000000
29.5000000000000	0.500000000000000
29.5100000000000	0.500000000000000
29.5200000000000	0.500000000000000
29.5300000000000	0.500000000000000
29.5400000000000	0.500000000000000
29.5500000000000	0.500000000000000
29.5600000000000	0.500000000000000
29.5700000000000	0.500000000000000
29.5800000000000	0.500000000000000
29.5900000000000	0.500000000000000
29.6000000000000	0.500000000000000
29.6100000000000	0.500000000000000
29.6200000000000	0.500000000000000
29.6300000000000	0.500000000000000
29.6400000000000	0.500000000000000
29.6500000000000	0.500000000000000
29.6600000000000	0.500000000000000
29.6700000000000	0.500000000000000
29.6800000000000	0.500000000000000
29.6900000000000	0.500000000000000
29.7000000000000	0.500000000000000
29.7100000000000	0.500000000000000
29.7200000000000	0.500000000000000
29.7300000000000	0.500000000000000
29.7400000000000	0.500000000000000
29.7500000000000	0.500000000000000
29.7600000000000	0.500000000000000
29.7700000000000	0.500000000000000
29.7800000000000	0.500000000000000
29.7900000000000	0.500000000000000
29.8000000000000	0.500000000000000
29.8100000000000	0.500000000000000
29.8200000000000	0.500000000000000
29.8300000000000	0.500000000000000
29.8400000000000	0.500000000000000
29.8500000000000	0.500000000000000
29.8600000000000	0.500000000000000
29.8700000000000	0.500000000000000
29.8800000000000	0.500000000000000
29.8900000000000	0.500000000000000
29.9000000000000	0.500000000000000
29.9100000000000	0.500000000000000
29.9200000000000	0.500000000000000
29.9300000000000	0.500000000000000
29.9400000000000	0.500000000000000
29.9500000000000	0.500000000000000
29.9600000000000	0.500000000000000
29.9700000000000	0.500000000000000
29.9800000000000	0.500000000000000
29.9900000000000	0.500000000000000
30	0.500000000000000

